Relaxed virtual memory in Armv8-A (extended version)

Virtual memory is an essential mechanism for enforcing security boundaries, but its relaxed-memory concurrency semantics has not previously been investigated in detail. The concurrent systems code managing virtual memory has been left on an entirely informal basis, and OS and hypervisor verification has had to make major simplifying assumptions. We explore the design space for relaxed virtual memory semantics in the Armv8-A architecture, to support future system-software verification. We identify many design questions, in discussion with Arm; develop a test suite, including use cases from the pKVM production hypervisor under development by Google; delimit the design space with axiomatic-style concurrency models; prove that under simple stable configurations our architectural model collapses to previous "user" models; develop tooling to compute allowed behaviours in the model integrated with the full Armv8-A ISA semantics; and develop a hardware test harness. This lays out some of the main issues in relaxed virtual memory bringing these security-critical systems phenomena into the domain of programming-language semantics and verification with foundational architecture semantics. This document is an extended version of a paper in ESOP 2022, with additional explanation and examples in the main body, and appendices detailing our litmus tests, models, proofs, and test results.

==> tests/LB.TT.inv+pos/LB.TT.inv+pos.toml <==
arch = "AArch64"
name = "LB.TT.inv+pos"
symbolic = ["x", "y"]

page_table_setup = """
    physical pa1;
    x |-> invalid;
    y |-> invalid;

    x ?-> pa1;
    y ?-> pa1;

    *pa1 = 1;

    identity 0x1000 with code;
    identity 0x2000 with code;
"""

[thread.0]
init = {}
code = """
    LDR X0,[X1]
    STR X2,[X3]
"""

[thread.0.reset]
R1 = "x"
R2 = "mkdesc3(oa=pa1)"
R3 = "pte3(y, page_table_base)"
VBAR_EL1 = "extz(0x1000, 64)"
"PSTATE.SP" = "0b0"
"PSTATE.EL" = "0b00"

[section.thread0_el1_handler]
address = "0x1400"
code = """
    mov x0, #0
"""

[thread.1]
init = {}
code = """
    LDR X0,[X1]
    STR X2,[X3]
"""

[thread.1.reset]
R1 = "y"
R2 = "mkdesc3(oa=pa1)"
R3 = "pte3(x, page_table_base)"
VBAR_EL1 = "extz(0x2000, 64)"
"PSTATE.SP" = "0b0"
"PSTATE.EL" = "0b00"

[section.thread1_el1_handler]
address = "0x1400"
code = """
    mov x0, #0
"""

[final]
assertion = "0:X0 = 1 & 1:X0=1"

==> tests/W/W.toml <==
arch = "AArch64"
name = "W"
symbolic = ["x"]

page_table_setup = """
    physical pa1;
    x |-> pa1;
"""

[thread.0]
init = {}
code = """
    STR X0,[X1]
"""

[thread.0.reset]
R0 = "extz(0b0, 64)"
R1 = "x"
"PSTATE.EL" = "0b00"
"PSTATE.SP" = "0b0"

[final]
assertion = "true"

==> tests/WRC.TRT.inv+addrs/WRC.TRT.inv+addrs.toml <==
arch = "AArch64"
name = "WRC.TRT.inv+addrs"
symbolic = ["x", "y", "z"]

page_table_setup = """
    physical pa1 pa2;
    x |-> invalid;

    x ?-> pa1;
    z |-> pa1;
    *z = 1;

    y |-> pa2;

    identity 0x1000 with code;
    identity 0x2000 with code;
"""

[thread.0]
init = {}
code = """
    STR X0,[X1]
"""

[thread.0.reset]
R0 = "desc3(z, page_table_base)"
R1 = "pte3(x, page_table_base)"

"PSTATE.EL" = "0b00"
"PSTATE.SP" = "0b0"

[thread.1]
init = {}
code = """
    LDR X0,[X1]
    EOR X4,X0,X0
    STR X2,[X3,X4]
"""

[thread.1.reset]
R1 = "x"
R2 = "extz(0b1, 64)"
R3 = "y"

VBAR_EL1 = "extz(0x1000, 64)"
"PSTATE.EL" = "0b00"
"PSTATE.SP" = "0b0"

[section.thread1_el1_handler]
address = "0x1400"
code = """
    mov x0, #0

    mrs x13,elr_el1
    add x13,x13,#4
    msr elr_el1,x13
    eret
"""

[thread.2]
init = {}
code = """
    LDR X0,[X1]
    EOR X4,X0,X0
    LDR X2,[X3,X4]
"""

[thread.2.reset]
R1 = "y"
R3 = "x"

VBAR_EL1 = "extz(0x2000, 64)"
"PSTATE.SP" = "0b0"
"PSTATE.EL" = "0b00"

[section.thread2_el1_handler]
address = "0x2400"
code = """
    mov x2, #0

    mrs x13,elr_el1
    add x13,x13,#4
    msr elr_el1,x13
    eret
"""

[final]
expect = "sat"
assertion = "1:X0=1 & 2:X0=1 & 2:X2=0"

==> vmsa-test-index/model_results/legion-refs/2021-11-23/results_ETS.txt <==
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'



==> vmsa-test-index/model_results/legion-refs/2021-11-23/results_allow_all.txt <==
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 2712ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 59701ms ............................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 7142ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 11164ms ........................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 157416ms .................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+dmbst allowed (1 of 3) 5157ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+po allowed (1 of 4) 53885ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPODA.RT.inv allowed (1 of 2) 12941ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT+dsb-isb allowed (1 of 2) 7443ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteTf.inv+dsb-isb allowed (1 of 2) 8724ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+dsb allowed (1 of 3) 5396ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 11469ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+dsb+dsb-isb allowed (1 of 4) 75130ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+pos allowed (1 of 4) 46766ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 12942ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 9454ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1223ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 15865ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dmbs allowed (1 of 2) 7470ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.inv+dmb-ctrl-isbs allowed (1 of 16) 88893ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TTTf.inv+data+addr allowed (1 of 8) 214553ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteTf.inv+dsb allowed (1 of 2) 6073ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:47: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 3412ms .................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+dsb allowed (1 of 2) 6979ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsb+ctrl-isb allowed (1 of 6) 103967ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ETS allowed (1 of 3) 51808ms ....................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb allowed (2 of 6) 222101ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWR.alias allowed (1 of 1) 864ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPOCA.alias allowed (1 of 2) 3808ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbiis-dsb-isb allowed (1 of 2) 17492ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 15209ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 9854ms ................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+dsb-isb allowed (1 of 4) 109433ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTRpte.inv+dsb allowed (1 of 2) 8609ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+dsb-isb allowed (1 of 2) 10102ms .................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfW.inv+dsb-isb allowed (1 of 2) 13026ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+po allowed (1 of 3) 4854ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT+po allowed (1 of 2) 6159ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 88073ms .............................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTTf.inv+po allowed (1 of 4) 49561ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsb+dsb-isb allowed (1 of 2) 11288ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 4) 145095ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+rfi-addr allowed (1 of 2) 5590ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvRpte+po allowed (1 of 1) 850ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ISA2.RRTf.inv+dsb+data+addr allowed (1 of 2) 8165ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+dsb-isb allowed (1 of 2) 7926ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 74776ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB+addr-trfis allowed (1 of 4) 41132ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 14992ms ..................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.inv+dsb-isbs allowed (1 of 4) 73672ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 5) 29347ms ............................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 41143ms ............................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:47: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsbs allowed (1 of 2) 8059ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTRpte.inv+po allowed (1 of 2) 7306ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+ctrl-isb allowed (1 of 4) 10169ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 143919ms ................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsbs allowed (1 of 4) 52726ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 44507ms ............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 10931ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRR0.alias+po allowed (1 of 1) 1140ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 99545ms ............................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 208ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 6091ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"possible symbolic address overlap\")\nk!58726 -> #x00000000206818\nk!58658 -> #x00000000202008\nk!58590 -> #x00000000201000\nk!58522 -> #x00000000200000\nk!56824 -> #x00000000306818\nk!56325 -> #x00000000206830\nk!56257 -> #x00000000202008\nk!56189 -> #x00000000201000\nk!56121 -> #x00000000200000\nk!54947 -> #x00000000302008\nk!54448 -> #x00000000206810\nk!54380 -> #x00000000202008\nk!54312 -> #x00000000201000\nk!54244 -> #x00000000200000\nk!53070 -> #x00000000301000\nk!52571 -> #x00000000206808\nk!52503 -> #x00000000202008\nk!52435 -> #x00000000201000\nk!52367 -> #x00000000200000\nk!51193 -> #x00000000300000\nk!50694 -> #x00000000206800\nk!50626 -> #x00000000202008\nk!50558 -> #x00000000201000\nk!50490 -> #x00000000200000\n")
CoRT.inv+addr-trfi error (0 of 1) 878ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
W+T allowed (2 of 2) 5414ms ........................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
BBM+dsb-tlbiis-dsb allowed (1 of 3) 16367ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TfR+dmb+eret allowed (1 of 2) 7022ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 64320ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+msr-isb allowed (1 of 2) 8812ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 8579ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPOAA.alias allowed (1 of 1) 2783ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 11667ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ISA2.RRTf.inv+dsb+addr+addr allowed (1 of 2) 8644ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 12716ms ............................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 2776ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb allowed (1 of 2) 175791ms ................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb allowed (1 of 2) 184722ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Break2.news1 allowed (1 of 6) 43531ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 61841ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT2+dsb-tlbiipa-dsb-eret allowed (4 of 5) 19498ms ............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
R.inv forbidden (0 of 2) 1540ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+dsb-isb allowed (1 of 4) 80594ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRR2.alias+po allowed (1 of 1) 1758ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+msr allowed (1 of 2) 7307ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsb+ctrl-isb allowed (1 of 4) 11557ms ................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WBM+dsb-tlbiis-dsb allowed (1 of 2) 14882ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TTTf.inv+addrs allowed (1 of 8) 1798917ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11758ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+poloc-ctrl-isb allowed (2 of 4) 7545ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT+dsb-isb allowed (1 of 2) 7859ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 8970ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL2+po allowed (4 of 5) 8019ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB+data-trfis allowed (1 of 4) 41220ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+eret allowed (1 of 2) 4936ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 4) 77572ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+addr allowed (1 of 4) 56653ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+ctrl-trfi allowed (1 of 4) 10170ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+po allowed (1 of 2) 6080ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11929ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb allowed (1 of 4) 15683ms .................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 10547ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 2488ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfW.inv+po allowed (1 of 2) 11282ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+po allowed (1 of 4) 46892ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfT+po allowed (1 of 4) 64060ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT+dsb allowed (1 of 2) 6861ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+data allowed (1 of 2) 6402ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RBS+dsb-tlbiis-dsb allowed (1 of 2) 10876ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret allowed (4 of 5) 15182ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 211ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+isb allowed (1 of 2) 7971ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11172ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB.TT.inv+pos allowed (1 of 4) 64301ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 13278ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 22927ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTWinv allowed (1 of 2) 5651ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.T+dmb+po allowed (1 of 2) 9430ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfT+dsb-isb allowed (1 of 4) 73386ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+addr allowed (1 of 2) 6721ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 106765ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 9898ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+dsbs allowed (1 of 4) 50044ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+dsb-isb+dsb allowed (1 of 2) 9568ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1246ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+[dmb]-dmb-addr allowed (1 of 2) 8949ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+eret allowed (1 of 2) 6323ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RT.ro+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 11321ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRT+po+dsb-isb allowed (1 of 4) 55675ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWR.inv allowed (1 of 1) 869ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmbs allowed (1 of 2) 6788ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+dsbs allowed (1 of 2) 9029ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RDW.alias allowed (1 of 1) 3095ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 9822ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 742255ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb allowed (1 of 4) 19677542ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+addrs allowed (1 of 2) 7472ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 9504ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+pos allowed (1 of 2) 6697ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsb+po allowed (1 of 4) 49811ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+addrs allowed (1 of 4) 52367ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+dmb allowed (1 of 4) 56872ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
IRIW.TTf.TTf.inv+addrs allowed (1 of 16) 9441512ms ................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'



==> vmsa-test-index/model_results/legion-refs/2021-11-23/results_pkvm.txt <==
pKVM.create_hyp_mappings.inv.l2 forbidden (0 of 3) 2051ms .......................................... [93m[1m?[0m

pKVM.create_hyp_mappings.inv.l3 forbidden (0 of 2) 1023ms .......................................... [93m[1m?[0m

pKVM.vcpu_run forbidden (0 of 1) 944ms ............................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size.change_permissions forbidden (0 of 36) 3596684ms  [93m[1m?[0m

pKVM.vcpu_run.update_vmid forbidden (0 of 1) 887ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 4226920ms ................. [93m[1m?[0m

pKVM.vcpu_run.same_vm allowed (4 of 5) 3636ms ...................................................... [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 5999256ms ................. [93m[1m?[0m

pKVM.host_handle_trap_twice.stage2_idmap.l3 forbidden (0 of 25) 169206ms ........................... [93m[1m?[0m

pKVM.switch_to_new_table forbidden (0 of 2) 1749ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3 forbidden (0 of 25) 318663ms ................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists forbidden (0 of 30) 9614412ms ................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists.concurrent forbidden (0 of 30) 15255326ms ..... [93m[1m?[0m



==> vmsa-test-index/model_results/legion-refs/2021-11-23/results_strong.txt <==
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'

make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'



==> vmsa-test-index/model_results/legion-refs/2021-11-24/results_ETS.txt <==
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 3356ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 6025ms ....................................... [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 8255ms ..................................................... [93m[1m?[0m
ROT.inv+dmbst forbidden (0 of 3) 3919ms ............................................................ [93m[1m?[0m
PPODA.RT.inv forbidden (0 of 2) 6596ms ............................................................. [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 5212ms ............................................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 29491ms ................................... [93m[1m?[0m
CoRpteTf.inv+dsb-isb forbidden (0 of 2) 3472ms ..................................................... [93m[1m?[0m
ROT.inv+dsb forbidden (0 of 3) 3202ms .............................................................. [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 4442ms .................................................... [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 38279ms ................................................................ [93m[1m?[0m
WRC.TRTf.inv+pos forbidden (0 of 4) 9414ms ......................................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb forbidden (0 of 4) 16960ms ................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 3279ms ....................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1294ms .......................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 5360ms ............................................. [93m[1m?[0m
WRC.RRTf.inv+dmbs forbidden (0 of 2) 3589ms ........................................................ [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 16904ms .............................................. [93m[1m?[0m
CoRpteTf.inv+dsb forbidden (0 of 2) 2582ms ......................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 97074ms ............................ [93m[1m?[0m
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 3609ms .................................................... [93m[1m?[0m
CoTfRpte+dsb forbidden (0 of 2) 4433ms ............................................................. [93m[1m?[0m
WRC.TTTf.inv+data+addr forbidden (0 of 8) 40834ms .................................................. [93m[1m?[0m
ETS forbidden (0 of 3) 9297ms ...................................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 87237ms ............................................ [93m[1m?[0m
CoWR.alias forbidden (0 of 1) 967ms ................................................................ [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4932ms ................................................................ [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 37812ms ................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 12986ms .......................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 12759ms ................................................ [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 47972ms .................................................. [93m[1m?[0m
CoTRpte.inv+dsb forbidden (0 of 2) 5372ms .......................................................... [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 3982ms ................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb forbidden (0 of 2) 8392ms ........................................................ [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 4899ms ................................................................. [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 5832ms ................................................................. [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret forbidden (0 of 5) 196759ms ............................ [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 87273ms .............................. [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 5591ms ................................................. [93m[1m?[0m
CoTTf.inv+po forbidden (0 of 4) 29031ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 6075ms ......................................................... [93m[1m?[0m
CoWinvRpte+po forbidden (0 of 1) 938ms ............................................................. [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 5085ms .............................................. [93m[1m?[0m
CoTfRpte+dsb-isb forbidden (0 of 2) 5852ms ......................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 16656ms ........................................ [93m[1m?[0m
LB+addr-trfis forbidden (0 of 4) 7977ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 6204ms .................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 8368ms ..................................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 5688ms ............................ [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs forbidden (0 of 16) 15059ms ............................................. [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 4) 200958ms ....................................... [93m[1m?[0m
WRC.RRTf.inv+dsbs forbidden (0 of 2) 4568ms ........................................................ [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 6839ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb forbidden (0 of 4) 5059ms .................................................. [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 571232ms .................................... [93m[1m?[0m
MP.TTf.inv+dsbs forbidden (0 of 4) 28800ms ......................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 32442ms ............................................. [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 8229ms ...................................... [93m[1m?[0m
CoRR0.alias+po forbidden (0 of 1) 1420ms ........................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 208363ms ................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 227ms ................................................................. [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 13659ms ..................................................... [93m[1m?[0m
Execution("Error BadWrite(\"possible symbolic address overlap\")\nk!58726 -> #x00000000206818\nk!58658 -> #x00000000202008\nk!58590 -> #x00000000201000\nk!58522 -> #x00000000200000\nk!56824 -> #x00000000306818\nk!56325 -> #x00000000206830\nk!56257 -> #x00000000202008\nk!56189 -> #x00000000201000\nk!56121 -> #x00000000200000\nk!54947 -> #x00000000302008\nk!54448 -> #x00000000206810\nk!54380 -> #x00000000202008\nk!54312 -> #x00000000201000\nk!54244 -> #x00000000200000\nk!53070 -> #x00000000301000\nk!52571 -> #x00000000206808\nk!52503 -> #x00000000202008\nk!52435 -> #x00000000201000\nk!52367 -> #x00000000200000\nk!51193 -> #x00000000300000\nk!50694 -> #x00000000206800\nk!50626 -> #x00000000202008\nk!50558 -> #x00000000201000\nk!50490 -> #x00000000200000\n")
CoRT.inv+addr-trfi error (0 of 1) 4778ms ........................................................... [93m[1m?[0m
Error: out of memory
W+T allowed (2 of 2) 10144ms ....................................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
MP.TfR+dmb+eret forbidden (0 of 2) 4473ms .......................................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 19328ms ........................................................ [93m[1m?[0m
MP.TR.inv+dmb+msr-isb forbidden (0 of 2) 4240ms .................................................... [93m[1m?[0m
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 3180ms ..................................... [93m[1m?[0m
PPOAA.alias forbidden (0 of 1) 3113ms .............................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 25267ms ............................................ [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr forbidden (0 of 2) 4866ms .............................................. [93m[1m?[0m
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 70941ms .................................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 3146ms ................................................ [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 216640ms .............................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb forbidden (0 of 5) 435166ms ......................... [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb forbidden (0 of 2) 49466ms ..................................... [93m[1m?[0m
Break2.news1 forbidden (0 of 6) 22677ms ............................................................ [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 4645ms ............................................ [93m[1m?[0m
R.inv forbidden (0 of 2) 2050ms .................................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 120764ms ...................................... [93m[1m?[0m
CoTT.ro+dsb-isb allowed (1 of 4) 103258ms .......................................................... [93m[1m?[0m
CoRR2.alias+po forbidden (0 of 1) 2260ms ........................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb forbidden (0 of 4) 5459ms ................................................ [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 6987ms .......................................................... [93m[1m?[0m
WBM+dsb-tlbiis-dsb forbidden (0 of 2) 4658ms ....................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 12882ms .................................................. [93m[1m?[0m
WRC.TTTf.inv+addrs forbidden (0 of 8) 23959ms ...................................................... [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (1 of 4) 8420ms ................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 7604ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 5394ms ....................................... [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 8213ms ........................................................... [93m[1m?[0m
CoWTf.inv.EL1+eret allowed (1 of 2) 5627ms ......................................................... [93m[1m?[0m
LB+data-trfis forbidden (0 of 4) 18056ms ........................................................... [93m[1m?[0m
MP.TTf.inv+dmb+addr forbidden (0 of 4) 16288ms ..................................................... [93m[1m?[0m
MP.RT.inv+dmb+ctrl-trfi forbidden (0 of 4) 6144ms .................................................. [93m[1m?[0m
CoTfRpte+po forbidden (0 of 2) 3740ms .............................................................. [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 3693ms ..................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb forbidden (0 of 4) 8117ms ................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 5294ms ........................................ [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 3223ms ................................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 4) 81641ms ....................................... [93m[1m?[0m
CoTfW.inv+po forbidden (0 of 2) 7738ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dmb+po forbidden (0 of 4) 9113ms ........................................................ [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 6586ms ................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+data forbidden (0 of 2) 3843ms ...................................................... [93m[1m?[0m
RBS+dsb-tlbiis-dsb forbidden (0 of 2) 12912ms ...................................................... [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 4592ms ..................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 256ms ................................................................. [93m[1m?[0m
MP.TR.inv+dmb+isb forbidden (0 of 2) 3016ms ........................................................ [93m[1m?[0m
CoTfT+po allowed (1 of 4) 72598ms .................................................................. [93m[1m?[0m
LB.TT.inv+pos forbidden (0 of 4) 16545ms ........................................................... [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 4164ms ........................................ [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 9894ms ........................................ [93m[1m?[0m
CoTWinv forbidden (0 of 2) 3277ms .................................................................. [93m[1m?[0m
S.T+dmb+po forbidden (0 of 2) 4485ms ............................................................... [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 99884ms ..................................... [93m[1m?[0m
MP.RTf.inv+dmb+addr forbidden (0 of 2) 4327ms ...................................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 25136ms ............................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 4266ms ........................................ [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb forbidden (0 of 2) 760981ms ............................... [93m[1m?[0m
WRC.TRTf.inv+dsbs forbidden (0 of 4) 8487ms ........................................................ [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1463ms .......................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 5963ms ..................................................... [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 95644ms ............................................................. [93m[1m?[0m
CoTfRpte+eret forbidden (0 of 2) 4168ms ............................................................ [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 5057ms ................................................. [93m[1m?[0m
CoWR.inv forbidden (0 of 1) 1104ms ................................................................. [93m[1m?[0m
MP.RTf.inv+dmbs forbidden (0 of 2) 3681ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsbs forbidden (0 of 2) 5423ms ............................................................ [93m[1m?[0m
RDW.alias forbidden (0 of 1) 3317ms ................................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11815ms .................................................. [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 57628ms ....................................................... [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 80116ms .......................................... [93m[1m?[0m
WRC.RRTf.inv+addrs forbidden (0 of 2) 4411ms ....................................................... [93m[1m?[0m
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 20604ms .............................. [93m[1m?[0m
WRC.TfRR+pos allowed (1 of 2) 7637ms ............................................................... [93m[1m?[0m
MP.TTf.inv+dsb+po forbidden (0 of 4) 23415ms ....................................................... [93m[1m?[0m
WRC.TRTf.inv+addrs forbidden (0 of 4) 11073ms ...................................................... [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 52018ms ............................................................... [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb forbidden (0 of 4) 305092ms ............................... [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs forbidden (0 of 16) 147911ms ................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 2) 3710ms ......................................... [93m[1m?[0m
RSW.alias allowed (1 of 1) 2609ms .................................................................. [93m[1m?[0m
CoTRpte.inv+dsb-isb forbidden (0 of 2) 5367ms ...................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 4535ms ........................................ [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 6787ms .................................................... [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 4160ms ............................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 3871ms .................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 1483ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 3117ms ........................................ [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 22505ms .................................................. [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 7037ms .............................................................. [93m[1m?[0m
W allowed (1 of 1) 694ms ........................................................................... [93m[1m?[0m
CoWW.alias forbidden (0 of 1) 849ms ................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+po forbidden (0 of 2) 2598ms ........................................................ [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb error (0 of 3) 182456ms ......................................... [93m[1m?[0m
WRC.TRTf.inv+dmbs forbidden (0 of 4) 8559ms ........................................................ [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 30736ms ............................................ [93m[1m?[0m
WRC.TfRR+po+dsb forbidden (0 of 2) 3727ms .......................................................... [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 24818ms ...................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-eret forbidden (0 of 2) 2073ms ................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 4463ms ........................................ [93m[1m?[0m
CoWTf.inv+dsb-isb forbidden (0 of 2) 2475ms ........................................................ [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
CoTTf.inv+dsb-isb forbidden (0 of 4) 26198ms ....................................................... [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 28345ms ............................................ [93m[1m?[0m
WRC.TfRR+dmbs forbidden (0 of 2) 4800ms ............................................................ [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 4349ms ......................................... [93m[1m?[0m
CoTW1.inv forbidden (0 of 2) 2714ms ................................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 3882ms ....................................... [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 5239ms ........................................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 576750ms ................................. [93m[1m?[0m
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 1582501ms ....................................... [93m[1m?[0m


==> vmsa-test-index/model_results/legion-refs/2021-11-24/results_allow_all.txt <==
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 3106ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 7798ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 11224ms ........................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 158308ms .................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+dmbst allowed (1 of 3) 5664ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+po allowed (1 of 4) 54329ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPODA.RT.inv allowed (1 of 2) 12789ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT+dsb-isb allowed (1 of 2) 7379ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteTf.inv+dsb-isb allowed (1 of 2) 8503ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+dsb allowed (1 of 3) 4912ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 11782ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+dsb+dsb-isb allowed (1 of 4) 75379ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+pos allowed (1 of 4) 46242ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 13154ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 9356ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1436ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 15900ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dmbs allowed (1 of 2) 7802ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.inv+dmb-ctrl-isbs allowed (1 of 16) 93564ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 668479ms ........................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteTf.inv+dsb allowed (1 of 2) 6071ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TTTf.inv+data+addr allowed (1 of 8) 257124ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 4255ms .................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+dsb allowed (1 of 2) 10173ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsb+ctrl-isb allowed (1 of 6) 133286ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ETS allowed (1 of 3) 74541ms ....................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb allowed (2 of 6) 353973ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWR.alias allowed (1 of 1) 1167ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPOCA.alias allowed (1 of 2) 5139ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbiis-dsb-isb allowed (1 of 2) 25747ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 22297ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 14014ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+dsb-isb allowed (1 of 4) 163226ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTRpte.inv+dsb allowed (1 of 2) 11657ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+dsb-isb allowed (1 of 2) 14500ms .................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfW.inv+dsb-isb allowed (1 of 2) 18642ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ROT.inv+po allowed (1 of 3) 6089ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT+po allowed (1 of 2) 8412ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 132354ms ............................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTTf.inv+po allowed (1 of 4) 56275ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsb+dsb-isb allowed (1 of 2) 12232ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 4) 169493ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+rfi-addr allowed (1 of 2) 5709ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvRpte+po allowed (1 of 1) 882ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ISA2.RRTf.inv+dsb+data+addr allowed (1 of 2) 8908ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+dsb-isb allowed (1 of 2) 8484ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 87828ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB+addr-trfis allowed (1 of 4) 45733ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 16743ms ..................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.inv+dsb-isbs allowed (1 of 4) 85057ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:49: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 48715ms ............................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:49: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsbs allowed (1 of 2) 9917ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTRpte.inv+po allowed (1 of 2) 9684ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+ctrl-isb allowed (1 of 4) 12853ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 203639ms ................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsbs allowed (1 of 4) 68420ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 56951ms ............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 13998ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRR0.alias+po allowed (1 of 1) 1378ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 141926ms ........................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 259ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 7909ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"possible symbolic address overlap\")\nk!58726 -> #x00000000206818\nk!58658 -> #x00000000202008\nk!58590 -> #x00000000201000\nk!58522 -> #x00000000200000\nk!56824 -> #x00000000306818\nk!56325 -> #x00000000206830\nk!56257 -> #x00000000202008\nk!56189 -> #x00000000201000\nk!56121 -> #x00000000200000\nk!54947 -> #x00000000302008\nk!54448 -> #x00000000206810\nk!54380 -> #x00000000202008\nk!54312 -> #x00000000201000\nk!54244 -> #x00000000200000\nk!53070 -> #x00000000301000\nk!52571 -> #x00000000206808\nk!52503 -> #x00000000202008\nk!52435 -> #x00000000201000\nk!52367 -> #x00000000200000\nk!51193 -> #x00000000300000\nk!50694 -> #x00000000206800\nk!50626 -> #x00000000202008\nk!50558 -> #x00000000201000\nk!50490 -> #x00000000200000\n")
CoRT.inv+addr-trfi error (0 of 1) 953ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
W+T allowed (2 of 2) 6718ms ........................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
BBM+dsb-tlbiis-dsb allowed (1 of 3) 22308ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TfR+dmb+eret allowed (1 of 2) 8708ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 83832ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+msr-isb allowed (1 of 2) 11156ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11140ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
PPOAA.alias allowed (1 of 1) 3133ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 14974ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
ISA2.RRTf.inv+dsb+addr+addr allowed (1 of 2) 10509ms ............................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 16441ms ............................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 2862ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb allowed (1 of 2) 235372ms ................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:49: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Break2.news1 allowed (1 of 6) 44673ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb allowed (1 of 2) 222385ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT2+dsb-tlbiipa-dsb-eret allowed (4 of 5) 19645ms ............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 63552ms ....................................... [93m[1m?[0m
R.inv forbidden (0 of 2) 1576ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRR2.alias+po allowed (1 of 1) 1794ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+msr allowed (1 of 2) 7315ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+dsb+ctrl-isb allowed (1 of 4) 11776ms ................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WBM+dsb-tlbiis-dsb allowed (1 of 2) 14437ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+dsb-isb allowed (1 of 4) 82537ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11677ms .................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+poloc-ctrl-isb allowed (2 of 4) 7650ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT+dsb-isb allowed (1 of 2) 8106ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 9371ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL2+po allowed (4 of 5) 8591ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB+data-trfis allowed (1 of 4) 41753ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+eret allowed (1 of 2) 5167ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 4) 84537ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+addr allowed (1 of 4) 56439ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+ctrl-trfi allowed (1 of 4) 10220ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+po allowed (1 of 2) 6122ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11701ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb allowed (1 of 4) 15578ms .................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 10895ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 2868ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfW.inv+po allowed (1 of 2) 10643ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dmb+po allowed (1 of 4) 51657ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfT+po allowed (1 of 4) 64323ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT+dsb allowed (1 of 2) 7129ms ................................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+data allowed (1 of 2) 6711ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RBS+dsb-tlbiis-dsb allowed (1 of 2) 10607ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret allowed (4 of 5) 15518ms ...................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 207ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TR.inv+dmb+isb allowed (1 of 2) 7569ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11153ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
LB.TT.inv+pos allowed (1 of 4) 64381ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 13739ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 22785ms ....................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTWinv allowed (1 of 2) 5538ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.T+dmb+po allowed (1 of 2) 9468ms ................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfT+dsb-isb allowed (1 of 4) 73409ms ............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+addr allowed (1 of 2) 6818ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 106879ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 9900ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+dsbs allowed (1 of 4) 50373ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+dsb-isb+dsb allowed (1 of 2) 9481ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1221ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+[dmb]-dmb-addr allowed (1 of 2) 9061ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTfRpte+eret allowed (1 of 2) 6103ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RT.ro+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 11071ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRT+po+dsb-isb allowed (1 of 4) 56399ms ....................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWR.inv allowed (1 of 1) 875ms .................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmbs allowed (1 of 2) 6782ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+dsbs allowed (1 of 2) 8413ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RDW.alias allowed (1 of 1) 3530ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 9685ms ................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 94113ms ........................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TTTf.inv+addrs allowed (1 of 8) 1825050ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+addrs allowed (1 of 2) 7944ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 9993ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+pos allowed (1 of 2) 6889ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsb+po allowed (1 of 4) 52150ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+addrs allowed (1 of 4) 52211ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTT.ro+dmb allowed (1 of 4) 57199ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
IRIW.TTf.TTf.inv+addrs allowed (1 of 16) 10432291ms ................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 2) 10542ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
RSW.alias allowed (1 of 1) 2741ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (1 of 6) 26476ms .................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTRpte.inv+dsb-isb allowed (1 of 2) 9694ms ........................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 10256ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+ctrl-isb+dsb allowed (1 of 3) 10169ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+po allowed (1 of 2) 4826ms ............................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 10907ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.alias3+rfi-data+dmb allowed (1 of 1) 1626ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 13669ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.TTf.inv+dsb+dsb-isb allowed (1 of 4) 98204ms .................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+svc allowed (1 of 2) 7804ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
W allowed (1 of 1) 677ms ........................................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWW.alias allowed (1 of 1) 874ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv+dmb+po allowed (1 of 2) 6397ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb allowed (2 of 3) 98705ms ........................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TRTf.inv+dmbs allowed (1 of 4) 46204ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 12999ms ............................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+po-ctrl+po allowed (1 of 8) 43986ms ...................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+po+dsb allowed (1 of 2) 7590ms ............................................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv.EL1+dsb-eret allowed (1 of 2) 7123ms ..................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 11069ms ......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoWTf.inv+dsb-isb allowed (1 of 2) 8096ms .......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
Makefile:49: recipe for target 'run' failed
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTTf.inv+dsb-isb allowed (1 of 4) 94038ms ......................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoRpteT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 12338ms .............................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.TfRR+dmbs allowed (1 of 2) 8306ms .............................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 11329ms .......................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
CoTW1.inv allowed (1 of 2) 7622ms .................................................................. [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
WRC.RRTf.inv+pos allowed (1 of 2) 6257ms ........................................................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
make[2]: Entering directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr allowed (1 of 2) 10176ms ........................................ [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb allowed (1 of 4) 19766677ms ............................... [93m[1m?[0m
make[2]: Leaving directory '/local/scratch/bs630/rems/system-semantics-arm-confidential/isla'


==> vmsa-test-index/model_results/legion-refs/2021-11-24/results_pkvm.txt <==
pKVM.create_hyp_mappings.inv.l2 forbidden (0 of 3) 2051ms .......................................... [93m[1m?[0m

pKVM.create_hyp_mappings.inv.l3 forbidden (0 of 2) 1023ms .......................................... [93m[1m?[0m

pKVM.vcpu_run forbidden (0 of 1) 944ms ............................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size.change_permissions forbidden (0 of 36) 3596684ms  [93m[1m?[0m

pKVM.vcpu_run.update_vmid forbidden (0 of 1) 887ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 4226920ms ................. [93m[1m?[0m

pKVM.vcpu_run.same_vm allowed (4 of 5) 3636ms ...................................................... [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 5999256ms ................. [93m[1m?[0m

pKVM.host_handle_trap_twice.stage2_idmap.l3 forbidden (0 of 25) 169206ms ........................... [93m[1m?[0m

pKVM.switch_to_new_table forbidden (0 of 2) 1749ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3 forbidden (0 of 25) 318663ms ................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists forbidden (0 of 30) 9614412ms ................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists.concurrent forbidden (0 of 30) 15255326ms ..... [93m[1m?[0m



==> vmsa-test-index/model_results/legion-refs/2021-11-24/results_strong.txt <==
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 4687ms ............................................ [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 8242ms ..................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 15261ms ...................................... [93m[1m?[0m
ROT.inv+dmbst forbidden (0 of 3) 3998ms ............................................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 16436ms ................................... [93m[1m?[0m
PPODA.RT.inv forbidden (0 of 2) 5779ms ............................................................. [93m[1m?[0m
CoRpteTf.inv+dsb-isb forbidden (0 of 2) 3347ms ..................................................... [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 5292ms ............................................................ [93m[1m?[0m
ROT.inv+dsb forbidden (0 of 3) 2805ms .............................................................. [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 4906ms .................................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb forbidden (0 of 4) 9146ms ................................................. [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 38533ms ................................................................ [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 10678ms ............................................ [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1245ms .......................................... [93m[1m?[0m
WRC.TRTf.inv+pos allowed (1 of 4) 26642ms .......................................................... [93m[1m?[0m
WRC.RRTf.inv+dmbs allowed (1 of 2) 6441ms .......................................................... [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 19569ms .............................................. [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 57372ms ............................................ [93m[1m?[0m
CoRpteTf.inv+dsb allowed (1 of 2) 5413ms ........................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 75710ms ...................................... [93m[1m?[0m
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 3022ms .................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 146011ms ........................... [93m[1m?[0m
CoTfRpte+dsb forbidden (0 of 2) 4134ms ............................................................. [93m[1m?[0m
WRC.TTTf.inv+data+addr forbidden (0 of 8) 49883ms .................................................. [93m[1m?[0m
ETS forbidden (0 of 3) 9590ms ...................................................................... [93m[1m?[0m
CoWR.alias forbidden (0 of 1) 977ms ................................................................ [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4744ms ................................................................ [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 30317ms ................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 7548ms ........................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 11490ms ................................................ [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 27192ms .................................................. [93m[1m?[0m
CoTRpte.inv+dsb forbidden (0 of 2) 5781ms .......................................................... [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 5345ms ................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb forbidden (0 of 2) 5572ms ........................................................ [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 4749ms ................................................................. [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 5406ms ................................................................. [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret forbidden (0 of 5) 114842ms ............................ [93m[1m?[0m
CoTTf.inv+po allowed (1 of 4) 51495ms .............................................................. [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 5393ms ................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 108556ms ............................. [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 6419ms ......................................................... [93m[1m?[0m
CoWinvRpte+po forbidden (0 of 1) 1024ms ............................................................ [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 5082ms .............................................. [93m[1m?[0m
CoTfRpte+dsb-isb forbidden (0 of 2) 5543ms ......................................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 4) 162552ms ....................................... [93m[1m?[0m
LB+addr-trfis forbidden (0 of 4) 7042ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 52965ms ................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 9504ms ..................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 348942ms ....................................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 34795ms ............................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 221283ms .......................... [93m[1m?[0m
WRC.RRTf.inv+dsbs allowed (1 of 2) 8964ms .......................................................... [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 7044ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb forbidden (0 of 4) 5734ms .................................................. [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 146008ms ................................... [93m[1m?[0m
MP.TTf.inv+dsbs allowed (1 of 4) 64484ms ........................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 40551ms ............................................. [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 13931ms ..................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 9196ms ...................................................... [93m[1m?[0m
Execution("Error BadWrite(\"possible symbolic address overlap\")\nk!58726 -> #x00000000206818\nk!58658 -> #x00000000202008\nk!58590 -> #x00000000201000\nk!58522 -> #x00000000200000\nk!56824 -> #x00000000306818\nk!56325 -> #x00000000206830\nk!56257 -> #x00000000202008\nk!56189 -> #x00000000201000\nk!56121 -> #x00000000200000\nk!54947 -> #x00000000302008\nk!54448 -> #x00000000206810\nk!54380 -> #x00000000202008\nk!54312 -> #x00000000201000\nk!54244 -> #x00000000200000\nk!53070 -> #x00000000301000\nk!52571 -> #x00000000206808\nk!52503 -> #x00000000202008\nk!52435 -> #x00000000201000\nk!52367 -> #x00000000200000\nk!51193 -> #x00000000300000\nk!50694 -> #x00000000206800\nk!50626 -> #x00000000202008\nk!50558 -> #x00000000201000\nk!50490 -> #x00000000200000\n")
CoRT.inv+addr-trfi error (0 of 1) 1098ms ........................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
W+T allowed (2 of 2) 3748ms ........................................................................ [93m[1m?[0m
MP.TfR+dmb+eret forbidden (0 of 2) 3508ms .......................................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 12702ms ........................................................ [93m[1m?[0m
MP.TR.inv+dmb+msr-isb forbidden (0 of 2) 4042ms .................................................... [93m[1m?[0m
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 2833ms ..................................... [93m[1m?[0m
PPOAA.alias forbidden (0 of 1) 2645ms .............................................................. [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 1068905ms ................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 18380ms ............................................ [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr forbidden (0 of 2) 4464ms .............................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 3230ms ................................................ [93m[1m?[0m
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 64271ms .................................................. [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 59690ms ............................................... [93m[1m?[0m
Break2.news1 forbidden (0 of 6) 43306ms ............................................................ [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 112919ms ...................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 12608ms ........................................... [93m[1m?[0m
R.inv forbidden (0 of 2) 1976ms .................................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb forbidden (0 of 2) 307568ms ............................... [93m[1m?[0m
CoRR2.alias+po forbidden (0 of 1) 1934ms ........................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 6174ms .......................................................... [93m[1m?[0m
CoTT.ro+dsb-isb allowed (1 of 4) 88419ms ........................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb forbidden (0 of 4) 5218ms ................................................ [93m[1m?[0m
WBM+dsb-tlbiis-dsb forbidden (0 of 2) 5104ms ....................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 10117ms .................................................. [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (1 of 4) 7161ms ................................................... [93m[1m?[0m
WRC.TTTf.inv+addrs forbidden (0 of 8) 31851ms ...................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 7347ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 3744ms ....................................... [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 7031ms ........................................................... [93m[1m?[0m
CoWTf.inv.EL1+eret allowed (1 of 2) 4684ms ......................................................... [93m[1m?[0m
LB+data-trfis forbidden (0 of 4) 26579ms ........................................................... [93m[1m?[0m
MP.TTf.inv+dmb+addr forbidden (0 of 4) 12067ms ..................................................... [93m[1m?[0m
MP.RT.inv+dmb+ctrl-trfi forbidden (0 of 4) 6011ms .................................................. [93m[1m?[0m
CoTfRpte+po forbidden (0 of 2) 3872ms .............................................................. [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 4653ms ..................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb forbidden (0 of 4) 31160ms .................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 10762ms ....................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 3366ms ................................................ [93m[1m?[0m
CoTfW.inv+po forbidden (0 of 2) 6038ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dmb+po allowed (1 of 4) 52201ms ......................................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 4) 235651ms ...................................... [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 5978ms ................................................................ [93m[1m?[0m
CoTfT+po allowed (1 of 4) 71605ms .................................................................. [93m[1m?[0m
MP.RTf.inv+dmb+data forbidden (0 of 2) 3232ms ...................................................... [93m[1m?[0m
RBS+dsb-tlbiis-dsb forbidden (0 of 2) 4158ms ....................................................... [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 5223ms ..................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 220ms ................................................................. [93m[1m?[0m
MP.TR.inv+dmb+isb forbidden (0 of 2) 2406ms ........................................................ [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 7638ms ...................................... [93m[1m?[0m
LB.TT.inv+pos forbidden (0 of 4) 15481ms ........................................................... [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 13739ms ....................................... [93m[1m?[0m
CoTWinv forbidden (0 of 2) 2846ms .................................................................. [93m[1m?[0m
S.T+dmb+po forbidden (0 of 2) 6152ms ............................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 55920ms ....................................... [93m[1m?[0m
MP.RTf.inv+dmb+addr forbidden (0 of 2) 3574ms ...................................................... [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 78905ms ............................................................. [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb forbidden (0 of 2) 765865ms .................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 28716ms ....................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 5353ms ..................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1270ms .......................................... [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 3845ms ................................................. [93m[1m?[0m
WRC.TRTf.inv+dsbs allowed (1 of 4) 48023ms ......................................................... [93m[1m?[0m
CoTfRpte+eret forbidden (0 of 2) 2995ms ............................................................ [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
CoWR.inv forbidden (0 of 1) 825ms .................................................................. [93m[1m?[0m
MP.RTf.inv+dmbs allowed (1 of 2) 5896ms ............................................................ [93m[1m?[0m
WRC.TfRR+dsbs forbidden (0 of 2) 3850ms ............................................................ [93m[1m?[0m
RDW.alias forbidden (0 of 1) 2972ms ................................................................ [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 36657ms .......................................... [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 39075ms ....................................................... [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 10293ms .................................................. [93m[1m?[0m
WRC.RRTf.inv+addrs forbidden (0 of 2) 4100ms ....................................................... [93m[1m?[0m
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 10489ms .............................. [93m[1m?[0m
WRC.TfRR+pos allowed (1 of 2) 5616ms ............................................................... [93m[1m?[0m
MP.TTf.inv+dsb+po allowed (1 of 4) 42061ms ......................................................... [93m[1m?[0m
WRC.TRTf.inv+addrs forbidden (0 of 4) 10005ms ...................................................... [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 36785ms ............................................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 267478ms .............................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 2) 20910ms ........................................ [93m[1m?[0m
RSW.alias allowed (1 of 1) 2765ms .................................................................. [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs forbidden (0 of 16) 132223ms ................................................ [93m[1m?[0m
CoTRpte.inv+dsb-isb forbidden (0 of 2) 4436ms ...................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 4120ms ........................................ [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 5699ms .................................................... [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 4112ms ............................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 4856ms .................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 1431ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 45733ms ....................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 186945ms ................................. [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 6843ms .............................................................. [93m[1m?[0m
W allowed (1 of 1) 663ms ........................................................................... [93m[1m?[0m
CoWW.alias forbidden (0 of 1) 822ms ................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+po allowed (1 of 2) 5316ms .......................................................... [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 29708ms .................................................. [93m[1m?[0m
WRC.TRTf.inv+dmbs allowed (1 of 4) 35492ms ......................................................... [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb forbidden (0 of 3) 116116ms ..................................... [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb forbidden (0 of 4) 520042ms ............................... [93m[1m?[0m
WRC.TfRR+po+dsb forbidden (0 of 2) 3508ms .......................................................... [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 25871ms ...................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-eret forbidden (0 of 2) 2425ms ................................................... [93m[1m?[0m
CoWTf.inv+dsb-isb forbidden (0 of 2) 3024ms ........................................................ [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 12958ms ....................................... [93m[1m?[0m
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 549315ms ........................................ [93m[1m?[0m
WRC.TfRR+dmbs forbidden (0 of 2) 4533ms ............................................................ [93m[1m?[0m
CoTTf.inv+dsb-isb forbidden (0 of 4) 21525ms ....................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 11481ms ........................................ [93m[1m?[0m
CoTW1.inv forbidden (0 of 2) 2597ms ................................................................ [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 146279ms ........................................... [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 5334ms ........................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 3994ms ....................................... [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 53579ms ............................................ [93m[1m?[0m


==> vmsa-test-index/model_results/legion-refs/2021-11-30/results_ETS.txt <==
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway


==> vmsa-test-index/model_results/legion-refs/2021-11-30/results_allow_all.txt <==
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 9823ms ....................................... [93m[1m?[0m
CoTRpte.inv+dsb-isb allowed (1 of 2) 11233ms ....................................................... [93m[1m?[0m
MP.RTf.inv+dmb+addr allowed (1 of 2) 7016ms ........................................................ [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 10346ms ......................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 11113ms ..................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 1407ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 14142ms ......................................... [93m[1m?[0m
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 70251ms .................................................. [93m[1m?[0m
WRC.RRTf.inv+dsbs allowed (1 of 2) 7819ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb allowed (1 of 2) 10035ms ...................................................... [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb allowed (1 of 4) 119047ms ................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 23963ms ....................................... [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr allowed (1 of 2) 9112ms ................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 12304ms .......................................... [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb allowed (1 of 4) 100955ms ................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 156183ms ................................... [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 3646ms ................................................................ [93m[1m?[0m
WRC.TRTf.inv+dmbs allowed (1 of 4) 49174ms ......................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 95523ms .............................. [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 48206ms ...................................................... [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb allowed (2 of 3) 105516ms ....................................... [93m[1m?[0m
CoWW.alias allowed (1 of 1) 910ms .................................................................. [93m[1m?[0m
WRC.TfRR+dmbs allowed (1 of 2) 8681ms .............................................................. [93m[1m?[0m
CoTW1.inv allowed (1 of 2) 7747ms .................................................................. [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 13481ms .............................................. [93m[1m?[0m
LB+data-trfis allowed (1 of 4) 44122ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmbs allowed (1 of 2) 7198ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 7444ms ..................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr allowed (1 of 2) 11355ms ........................................ [93m[1m?[0m
CoWR.alias allowed (1 of 1) 1582ms ................................................................. [93m[1m?[0m
ROT.inv+dmbst allowed (1 of 3) 5430ms .............................................................. [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 7526ms ............................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 10217ms .................................................. [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 7605ms ...................................................... [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 58920ms ................................................................ [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 13332ms ............................................ [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 6603ms ........................................................... [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 75201ms ............................................................. [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (1 of 6) 27699ms .................................... [93m[1m?[0m
WRC.RRTf.inv+dmbs allowed (1 of 2) 7472ms .......................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 16723ms .............................................. [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb allowed (1 of 6) 110168ms .................................................. [93m[1m?[0m
CoRpteTf.inv+dsb allowed (1 of 2) 6738ms ........................................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 14643ms ............................................ [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 12295ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 11687ms ......................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
CoTfRpte+dsb allowed (1 of 2) 7164ms ............................................................... [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 6126ms ............................................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 178724ms .................................... [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs allowed (1 of 16) 109285ms ............................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 214ms ................................................................. [93m[1m?[0m
ETS allowed (1 of 3) 70447ms ....................................................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 20256ms ............................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb allowed (1 of 2) 23302ms ............................................ [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr allowed (1 of 2) 10596ms ............................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 82440ms ............................ [93m[1m?[0m
RDW.alias allowed (1 of 1) 3744ms .................................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 80916ms ....................................... [93m[1m?[0m
MP.TfR+dmb+eret allowed (1 of 2) 8588ms ............................................................ [93m[1m?[0m
CoTfRpte+eret allowed (1 of 2) 7253ms .............................................................. [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret allowed (4 of 5) 19048ms ...................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 12249ms ........................................ [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb allowed (1 of 2) 14629ms .................................................. [93m[1m?[0m
CoTTf.inv+po allowed (1 of 4) 66659ms .............................................................. [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 6971ms ......................................................... [93m[1m?[0m
CoWinvRpte+po allowed (1 of 1) 973ms ............................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml allowed (1 of 1) 2127ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 12308ms ........................................ [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb allowed (2 of 6) 318781ms ...................................... [93m[1m?[0m
LB+addr-trfis allowed (1 of 4) 53030ms ............................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 19739ms ..................................... [93m[1m?[0m
MP.TTf.inv+dsb+po allowed (1 of 4) 66242ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 5) 44389ms ............................. [93m[1m?[0m
CoWTf.inv+dsb-isb allowed (1 of 2) 11535ms ......................................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs allowed (1 of 4) 107568ms ..................................................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 56764ms ............................................... [93m[1m?[0m
WRC.TfRR+dsbs allowed (1 of 2) 11755ms ............................................................. [93m[1m?[0m
RSW.alias allowed (1 of 1) 3132ms .................................................................. [93m[1m?[0m
WRC.TTTf.inv+data+addr allowed (1 of 8) 280958ms ................................................... [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 180356ms .............................................. [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret allowed (4 of 5) 27547ms ............................................. [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 9970ms ............................................................. [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 16471ms ....................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 26136ms ........................................................ [93m[1m?[0m
CoRR0.alias+po allowed (1 of 1) 1780ms ............................................................. [93m[1m?[0m
CoTRpte.inv+dsb allowed (1 of 2) 13737ms ........................................................... [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb allowed (1 of 3) 14680ms ..................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb allowed (1 of 2) 18945ms ......................................................... [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 85699ms ....................................................... [93m[1m?[0m
ROT.inv+dsb allowed (1 of 3) 7082ms ................................................................ [93m[1m?[0m
W+T allowed (2 of 2) 8155ms ........................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb allowed (1 of 2) 13494ms .................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
CoRR2.alias+po allowed (1 of 1) 2183ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmb+po allowed (1 of 2) 8122ms .......................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr-isb allowed (1 of 2) 11815ms ..................................................... [93m[1m?[0m
PPOAA.alias allowed (1 of 1) 3228ms ................................................................ [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 16457ms .............................................. [93m[1m?[0m
CoTfRpte+dsb-isb allowed (1 of 2) 10520ms .......................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 134616ms ........................... [93m[1m?[0m
CoWR.inv allowed (1 of 1) 1061ms ................................................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 2995ms ................................................ [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 17280ms ............................................... [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 10704ms .......................................................... [93m[1m?[0m
Break2.news1 allowed (1 of 6) 60997ms .............................................................. [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 5832ms ................................................................. [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr allowed (1 of 2) 12128ms ............................................... [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb allowed (1 of 2) 116864ms ...................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 4) 223836ms ......................................... [93m[1m?[0m
MP.TTf.inv+dsbs allowed (1 of 4) 74124ms ........................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 10603ms ......................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb allowed (1 of 4) 15134ms ................................................. [93m[1m?[0m
CoTT.ro+dsb-isb allowed (1 of 4) 115695ms .......................................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb allowed (1 of 4) 108316ms ................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 16964ms .................................................. [93m[1m?[0m
WRC.TfRR+po+dsb allowed (1 of 2) 10330ms ........................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 10763ms ........................................................... [93m[1m?[0m
W allowed (1 of 1) 827ms ........................................................................... [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb allowed (1 of 4) 13758ms ................................................... [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 8177ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb allowed (1 of 4) 21576ms .................................... [93m[1m?[0m
MP.TTf.inv+dmb+addr allowed (1 of 4) 80701ms ....................................................... [93m[1m?[0m
CoTfRpte+po allowed (1 of 2) 8262ms ................................................................ [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 16934ms ...................................... [93m[1m?[0m
WRC.TRTf.inv+addrs allowed (1 of 4) 72948ms ........................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 15248ms ......................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb allowed (1 of 2) 15335ms ................................................. [93m[1m?[0m
MP.TTf.inv+dmb+po allowed (1 of 4) 73791ms ......................................................... [93m[1m?[0m
CoTfT+po allowed (1 of 4) 90234ms .................................................................. [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 9570ms ................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+data allowed (1 of 2) 8166ms ........................................................ [93m[1m?[0m
RBS+dsb-tlbiis-dsb allowed (1 of 2) 15320ms ........................................................ [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 267ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 15367ms ........................................ [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 15999ms ....................................... [93m[1m?[0m
LB.TT.inv+pos allowed (1 of 4) 92313ms ............................................................. [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 21017ms ......................................... [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (2 of 4) 9301ms ................................................... [93m[1m?[0m
CoTWinv allowed (1 of 2) 7433ms .................................................................... [93m[1m?[0m
S.T+dmb+po allowed (1 of 2) 12741ms ................................................................ [93m[1m?[0m
Load.inv forbidden (0 of 2) 1843ms ................................................................. [93m[1m?[0m
RWC.RTfR.inv+addr+dmb allowed (1 of 2) 10440ms ..................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 59177ms ............................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 13371ms ......................................... [93m[1m?[0m
PPODA.RT.inv allowed (1 of 2) 13879ms .............................................................. [93m[1m?[0m
WRC.TRTf.inv+dsbs allowed (1 of 4) 61252ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 794ms ........................................... [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 12355ms ............................................ [93m[1m?[0m
WBM+dsb-tlbiis-dsb allowed (1 of 2) 16551ms ........................................................ [93m[1m?[0m
CoTTf.inv+dsb-isb allowed (1 of 4) 103692ms ........................................................ [93m[1m?[0m
WRC.TRTf.inv+pos allowed (1 of 4) 50060ms .......................................................... [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 61214ms ............................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 10629ms ................................................ [93m[1m?[0m
MP.TR.inv+dmb+isb allowed (1 of 2) 7988ms .......................................................... [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 8041ms .............................................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 2778ms ............................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 4) 91433ms ......................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb error (0 of 2) 149070ms ................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
WRC.TTTf.inv+addrs allowed (1 of 8) 2155697ms ...................................................... [93m[1m?[0m
CoRpteTf.inv+dsb-isb allowed (1 of 2) 8926ms ....................................................... [93m[1m?[0m
WRC.RRTf.inv+addrs allowed (1 of 2) 8247ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-eret allowed (1 of 2) 7523ms ..................................................... [93m[1m?[0m
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 9989ms ............................... [93m[1m?[0m
WRC.TfRR+pos allowed (1 of 2) 7048ms ............................................................... [93m[1m?[0m
CoTfW.inv+po allowed (1 of 2) 11675ms .............................................................. [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 79924ms .......................................... [93m[1m?[0m
CoWTf.inv.EL1+eret allowed (1 of 2) 5356ms ......................................................... [93m[1m?[0m
Execution("Error BadWrite(\"possible symbolic address overlap\")\nk!58726 -> #x00000000206818\nk!58658 -> #x00000000202008\nk!58590 -> #x00000000201000\nk!58522 -> #x00000000200000\nk!56824 -> #x00000000306818\nk!56325 -> #x00000000206830\nk!56257 -> #x00000000202008\nk!56189 -> #x00000000201000\nk!56121 -> #x00000000200000\nk!54947 -> #x00000000302008\nk!54448 -> #x00000000206810\nk!54380 -> #x00000000202008\nk!54312 -> #x00000000201000\nk!54244 -> #x00000000200000\nk!53070 -> #x00000000301000\nk!52571 -> #x00000000206808\nk!52503 -> #x00000000202008\nk!52435 -> #x00000000201000\nk!52367 -> #x00000000200000\nk!51193 -> #x00000000300000\nk!50694 -> #x00000000206800\nk!50626 -> #x00000000202008\nk!50558 -> #x00000000201000\nk!50490 -> #x00000000200000\n")
CoRT.inv+addr-trfi error (0 of 1) 908ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 2) 10966ms .......................................... [93m[1m?[0m
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 791096ms .......................................... [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs allowed (1 of 16) 10838069ms ................................................ [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb allowed (1 of 4) 19665818ms ............................... [93m[1m?[0m


==> vmsa-test-index/model_results/legion-refs/2021-11-30/results_pkvm.txt <==
pKVM.create_hyp_mappings.inv.l2 forbidden (0 of 3) 2051ms .......................................... [93m[1m?[0m

pKVM.create_hyp_mappings.inv.l3 forbidden (0 of 2) 1023ms .......................................... [93m[1m?[0m

pKVM.vcpu_run forbidden (0 of 1) 944ms ............................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size.change_permissions forbidden (0 of 36) 3596684ms  [93m[1m?[0m

pKVM.vcpu_run.update_vmid forbidden (0 of 1) 887ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 4226920ms ................. [93m[1m?[0m

pKVM.vcpu_run.same_vm allowed (4 of 5) 3636ms ...................................................... [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.change_block_size forbidden (0 of 60) 5999256ms ................. [93m[1m?[0m

pKVM.host_handle_trap_twice.stage2_idmap.l3 forbidden (0 of 25) 169206ms ........................... [93m[1m?[0m

pKVM.switch_to_new_table forbidden (0 of 2) 1749ms ................................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3 forbidden (0 of 25) 318663ms ................................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists forbidden (0 of 30) 9614412ms ................. [93m[1m?[0m

pKVM.host_handle_trap.stage2_idmap.l3.already_exists.concurrent forbidden (0 of 30) 15255326ms ..... [93m[1m?[0m



==> vmsa-test-index/model_results/legion-refs/2021-11-30/results_strong.txt <==
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway


==> vmsa-test-index/model_results/legion-refs/2022-01-13/results_ETS.txt <==
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 5995ms ........................................ [93m[1m?[0m
CoTRpte.inv+dsb-isb forbidden (0 of 2) 6086ms ...................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 9351ms ........................................ [93m[1m?[0m
MP.RTf.inv+dmb+addr forbidden (0 of 2) 4800ms ...................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 5392ms .................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 2171ms ..................................................... [93m[1m?[0m
LB.TT.inv+pos forbidden (0 of 4) 19839ms ........................................................... [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 31431ms .................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 4961ms ........................................ [93m[1m?[0m
WRC.RRTf.inv+dsbs forbidden (0 of 2) 5792ms ........................................................ [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 7057ms ..................................................... [93m[1m?[0m
CoWW.alias forbidden (0 of 1) 1180ms ............................................................... [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 5863ms ................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 5870ms ......................................... [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 23200ms .................................................. [93m[1m?[0m
RSW.alias allowed (1 of 1) 3416ms .................................................................. [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb forbidden (0 of 3) 11797ms ...................................... [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4266ms ................................................................ [93m[1m?[0m
WRC.TRTf.inv+dmbs forbidden (0 of 4) 14659ms ....................................................... [93m[1m?[0m
LB+data-trfis forbidden (0 of 4) 18899ms ........................................................... [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 32017ms ...................................................... [93m[1m?[0m
WRC.TfRR+dmbs forbidden (0 of 2) 5842ms ............................................................ [93m[1m?[0m
CoTW1.inv forbidden (0 of 2) 3692ms ................................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 21233ms ............................................ [93m[1m?[0m
MP.RTf.inv+dmbs forbidden (0 of 2) 4434ms .......................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 5592ms ....................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 77527ms .............................. [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 122970ms ................................... [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 9665ms ..................................................... [93m[1m?[0m
R.TR.inv+dmb+trfi allowed (1 of 2) 9603ms .......................................................... [93m[1m?[0m
CoWR.alias forbidden (0 of 1) 1164ms ............................................................... [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 6808ms ............................................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 23070ms ................................... [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 9774ms ................................................... [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 8071ms ...................................................... [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 38361ms ................................................................ [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 23626ms ................................................. [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 13726ms ............................................ [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 7398ms ........................................................... [93m[1m?[0m
WRC.RRTf.inv+dmbs forbidden (0 of 2) 4973ms ........................................................ [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 8274ms ............................................. [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-po-eret forbidden (0 of 6) 9009ms .............................................. [93m[1m?[0m
CoRpteTf.inv+dsb forbidden (0 of 2) 6236ms ......................................................... [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 18401ms .............................................. [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 5918ms .................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 7452ms ........................................ [93m[1m?[0m
CoTfRpte+dsb forbidden (0 of 2) 5458ms ............................................................. [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 48271ms .................................. [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 71393ms ............................................................. [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 6536ms ................................................................. [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 214ms ................................................................. [93m[1m?[0m
ETS forbidden (0 of 3) 10543ms ..................................................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 19383ms ............................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 79945ms .......................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 6883ms .............................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb forbidden (0 of 5) 8256ms ...................................... [93m[1m?[0m
RDW.alias forbidden (0 of 1) 4684ms ................................................................ [93m[1m?[0m
MP.TfR+dmb+eret forbidden (0 of 2) 5752ms .......................................................... [93m[1m?[0m
CoTfRpte+eret forbidden (0 of 2) 5128ms ............................................................ [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 118771ms ........................... [93m[1m?[0m
CoTTf.inv+po forbidden (0 of 4) 25123ms ............................................................ [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 8842ms ..................................... [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 175373ms .................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 5938ms ....................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 6876ms ................................................. [93m[1m?[0m
CoWinvRpte+po forbidden (0 of 1) 1388ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 7054ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml allowed (1 of 1) 2273ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 6717ms ....................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 7512ms .................................... [93m[1m?[0m
LB+addr-trfis forbidden (0 of 4) 10569ms ........................................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 10888ms .................................................... [93m[1m?[0m
MP.TTf.inv+dsb+po forbidden (0 of 4) 28563ms ....................................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 8996ms ............................ [93m[1m?[0m
S+tlbiall+po allowed (1 of 1) 3787ms ............................................................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs forbidden (0 of 16) 23236ms ............................................. [93m[1m?[0m
CoWTf.inv+dsb-isb forbidden (0 of 2) 4752ms ........................................................ [93m[1m?[0m
WRC.TRTf.inv+pos forbidden (0 of 4) 21627ms ........................................................ [93m[1m?[0m
WRC.TfRR+dsbs forbidden (0 of 2) 8015ms ............................................................ [93m[1m?[0m
ROT.inv+dmbst forbidden (0 of 3) 6394ms ............................................................ [93m[1m?[0m
WRC.TTTf.inv+data+addr forbidden (0 of 8) 53562ms .................................................. [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret forbidden (0 of 6) 11009ms ............................................. [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 7770ms ............................................ [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 8675ms ............................................................. [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 13986ms ....................................... [93m[1m?[0m
CoRR0.alias+po forbidden (0 of 1) 2528ms ........................................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 45940ms ........................................................ [93m[1m?[0m
CoTRpte.inv+dsb forbidden (0 of 2) 7570ms .......................................................... [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 10217ms ................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb forbidden (0 of 2) 8825ms ........................................................ [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 59262ms ....................................................... [93m[1m?[0m
ROT.inv+dsb forbidden (0 of 3) 6108ms .............................................................. [93m[1m?[0m
W+T allowed (2 of 2) 6116ms ........................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 6669ms ................................................... [93m[1m?[0m
CoRR2.alias+po forbidden (0 of 1) 4581ms ........................................................... [93m[1m?[0m
S.RTW+tlbiall+addr-po allowed (1 of 1) 4452ms ...................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr-isb forbidden (0 of 2) 5161ms .................................................... [93m[1m?[0m
MP.RTf.inv+dmb+po forbidden (0 of 2) 5806ms ........................................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 4) 70407ms ........................................ [93m[1m?[0m
PPOAA.alias forbidden (0 of 1) 4297ms .............................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 22310ms ............................................ [93m[1m?[0m
CoTfRpte+dsb-isb forbidden (0 of 2) 7039ms ......................................................... [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po forbidden (0 of 6) 29990ms ............................................. [93m[1m?[0m
CoWR.inv forbidden (0 of 1) 1637ms ................................................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 5774ms ................................................ [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 10921ms .......................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 366473ms ........................... [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb forbidden (0 of 2) 139694ms .................................... [93m[1m?[0m
Break2.news1 forbidden (0 of 6) 30752ms ............................................................ [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 7241ms ............................................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr forbidden (0 of 2) 7911ms .............................................. [93m[1m?[0m
MP.TTf.inv+dsbs forbidden (0 of 4) 63439ms ......................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 9043ms .......................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb forbidden (0 of 4) 13852ms ............................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb forbidden (0 of 4) 14181ms ................................................ [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
CoTT.ro+dsb-isb allowed (1 of 4) 123857ms .......................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 13853ms .................................................. [93m[1m?[0m
WRC.TfRR+po+dsb forbidden (0 of 2) 7376ms .......................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 9617ms ............................................................ [93m[1m?[0m
W allowed (1 of 1) 1266ms .......................................................................... [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb forbidden (0 of 4) 9068ms .................................................. [93m[1m?[0m
WRC.TTTf.inv+addrs forbidden (0 of 8) 67644ms ...................................................... [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 6661ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb forbidden (0 of 4) 8911ms ................................... [93m[1m?[0m
CoTfRpte+po forbidden (0 of 2) 5625ms .............................................................. [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs forbidden (0 of 16) 92085ms ................................................. [93m[1m?[0m
MP.TTf.inv+dmb+addr forbidden (0 of 4) 15994ms ..................................................... [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 6081ms ..................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 8633ms ........................................ [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 7394ms ................................................ [93m[1m?[0m
WRC.TRTf.inv+addrs forbidden (0 of 4) 13491ms ...................................................... [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 8234ms ................................................................ [93m[1m?[0m
MP.RTf.inv+dmb+data forbidden (0 of 2) 5737ms ...................................................... [93m[1m?[0m
MP.TTf.inv+dmb+po forbidden (0 of 4) 27068ms ....................................................... [93m[1m?[0m
RBS+dsb-tlbiis-dsb forbidden (0 of 2) 7020ms ....................................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 249ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 8709ms ....................................... [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 15158ms ..................................... [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 5503ms ........................................ [93m[1m?[0m
S.T.alias+tlbiall+po forbidden (0 of 2) 17937ms .................................................... [93m[1m?[0m
CoTWinv forbidden (0 of 2) 4416ms .................................................................. [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (1 of 4) 11633ms .................................................. [93m[1m?[0m
CoTfT+po allowed (1 of 4) 79318ms .................................................................. [93m[1m?[0m
Load.inv forbidden (0 of 2) 3345ms ................................................................. [93m[1m?[0m
S.T+dmb+po forbidden (0 of 2) 8077ms ............................................................... [93m[1m?[0m
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 7111ms .................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 6589ms ........................................ [93m[1m?[0m
PPODA.RT.inv forbidden (0 of 2) 8868ms ............................................................. [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1496ms .......................................... [93m[1m?[0m
WRC.TRTf.inv+dsbs forbidden (0 of 4) 16386ms ....................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 39280ms ............................................. [93m[1m?[0m
WBM+dsb-tlbiis-dsb forbidden (0 of 2) 8884ms ....................................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-trfi forbidden (0 of 2) 7235ms .................................................. [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 55732ms .......................................... [93m[1m?[0m
CoTTf.inv+dsb-isb forbidden (0 of 4) 43621ms ....................................................... [93m[1m?[0m
MP.TR.inv+dmb+isb forbidden (0 of 2) 4360ms ........................................................ [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 13055ms ................................................ [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 10695ms ............................................................. [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 53007ms ............................................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 5310ms ............................................ [93m[1m?[0m
MP.RT.inv+dmb+ctrl-trfi forbidden (0 of 4) 10213ms ................................................. [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 4) 98505ms ....................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb forbidden (0 of 2) 243671ms ............................... [93m[1m?[0m
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 658944ms ........................................ [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb error (0 of 4) 1444116ms .................................. [93m[1m?[0m
Makefile:49: recipe for target 'run' failed


==> vmsa-test-index/model_results/legion-refs/2022-01-13/results_allow_all.txt <==
CoTRpte.inv+dsb-isb allowed (1 of 2) 10892ms ....................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11175ms ....................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 11518ms ......................................... [93m[1m?[0m
MP.RTf.inv+dmb+addr allowed (1 of 2) 8220ms ........................................................ [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 12122ms ..................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 2262ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 13120ms ......................................... [93m[1m?[0m
LB.TT.inv+pos allowed (1 of 4) 53155ms ............................................................. [93m[1m?[0m
WRC.RRTf.inv+dsbs allowed (1 of 2) 9341ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb allowed (1 of 2) 11425ms ...................................................... [93m[1m?[0m
CoWW.alias allowed (1 of 1) 1298ms ................................................................. [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr allowed (1 of 2) 10217ms .................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 11684ms .......................................... [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb allowed (1 of 4) 131208ms ................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 119639ms ................................... [93m[1m?[0m
RSW.alias allowed (1 of 1) 3407ms .................................................................. [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb allowed (1 of 4) 107805ms ................................................... [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4519ms ................................................................ [93m[1m?[0m
WRC.TRTf.inv+dmbs allowed (1 of 4) 54660ms ......................................................... [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 47526ms ...................................................... [93m[1m?[0m
LB+data-trfis allowed (1 of 4) 44819ms ............................................................. [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 12917ms .............................................. [93m[1m?[0m
CoTW1.inv allowed (1 of 2) 8406ms .................................................................. [93m[1m?[0m
WRC.TfRR+dmbs allowed (1 of 2) 10218ms ............................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 119289ms ............................. [93m[1m?[0m
MP.RTf.inv+dmbs allowed (1 of 2) 8926ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 9462ms ..................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr allowed (1 of 2) 11745ms ........................................ [93m[1m?[0m
R.TR.inv+dmb+trfi allowed (1 of 2) 12781ms ......................................................... [93m[1m?[0m
CoWR.alias allowed (1 of 1) 1222ms ................................................................. [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 8073ms ............................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11514ms .................................................. [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 56420ms ................................................................ [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 8288ms ...................................................... [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb allowed (2 of 3) 276586ms ....................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 133631ms .................................... [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 8546ms ........................................................... [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 74584ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb allowed (1 of 6) 108754ms .................................................. [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 15990ms .............................................. [93m[1m?[0m
WRC.RRTf.inv+dmbs allowed (1 of 2) 9471ms .......................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 62024ms ............................................ [93m[1m?[0m
CoRpteTf.inv+dsb allowed (1 of 2) 7750ms ........................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 13846ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 14311ms ......................................... [93m[1m?[0m
CoTfRpte+dsb allowed (1 of 2) 8341ms ............................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 6) 112995ms ................................... [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 7188ms ................................................................. [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs allowed (1 of 16) 107087ms ............................................... [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-po-eret allowed (4 of 6) 175224ms .............................................. [93m[1m?[0m
ETS allowed (1 of 3) 72705ms ....................................................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 260ms ................................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb allowed (1 of 2) 15891ms ............................................ [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb allowed (2 of 6) 121000ms ...................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr allowed (1 of 2) 13946ms ............................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb forbidden (0 of 5) 8748ms ...................................... [93m[1m?[0m
RDW.alias allowed (1 of 1) 5260ms .................................................................. [93m[1m?[0m
MP.TfR+dmb+eret allowed (1 of 2) 10406ms ........................................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 112104ms .............................. [93m[1m?[0m
CoTfRpte+eret allowed (1 of 2) 9955ms .............................................................. [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret allowed (4 of 5) 32442ms ...................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 14794ms ........................................ [93m[1m?[0m
CoTTf.inv+po allowed (1 of 4) 72143ms .............................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 172447ms ........................... [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb allowed (1 of 2) 18369ms .................................................. [93m[1m?[0m
CoWinvRpte+po allowed (1 of 1) 1554ms .............................................................. [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 8648ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml allowed (1 of 1) 2778ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 17686ms ........................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 22019ms ..................................... [93m[1m?[0m
LB+addr-trfis allowed (1 of 4) 59578ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dsb+po allowed (1 of 4) 70832ms ......................................................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 58718ms ............................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs allowed (1 of 4) 112288ms ..................................................... [93m[1m?[0m
S+tlbiall+po allowed (1 of 1) 3665ms ............................................................... [93m[1m?[0m
CoWTf.inv+dsb-isb allowed (1 of 2) 12480ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 5) 51813ms ............................. [93m[1m?[0m
WRC.TRTf.inv+pos allowed (1 of 4) 62358ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsbs allowed (1 of 2) 14637ms ............................................................. [93m[1m?[0m
ROT.inv+dmbst allowed (1 of 3) 9632ms .............................................................. [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret allowed (4 of 6) 78790ms ............................................... [93m[1m?[0m
WRC.TTTf.inv+data+addr allowed (1 of 8) 312186ms ................................................... [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 12021ms ............................................................ [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret allowed (4 of 5) 135658ms ............................................ [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 16468ms ....................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 20608ms ........................................................ [93m[1m?[0m
CoRR0.alias+po allowed (1 of 1) 2599ms ............................................................. [93m[1m?[0m
CoTRpte.inv+dsb allowed (1 of 2) 13763ms ........................................................... [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb allowed (1 of 3) 17302ms ..................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb allowed (1 of 2) 19309ms ......................................................... [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 79393ms ....................................................... [93m[1m?[0m
ROT.inv+dsb allowed (1 of 3) 9470ms ................................................................ [93m[1m?[0m
W+T allowed (2 of 2) 8457ms ........................................................................ [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 45947ms ............................ [93m[1m?[0m
CoRR2.alias+po allowed (1 of 1) 4619ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb allowed (1 of 2) 17242ms .................................................... [93m[1m?[0m
S.RTW+tlbiall+addr-po allowed (1 of 1) 4800ms ...................................................... [93m[1m?[0m
MP.RTf.inv+dmb+po allowed (1 of 2) 10810ms ......................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr-isb allowed (1 of 2) 13871ms ..................................................... [93m[1m?[0m
PPOAA.alias allowed (1 of 1) 4733ms ................................................................ [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 46893ms .............................................. [93m[1m?[0m
CoTfRpte+dsb-isb allowed (1 of 2) 13470ms .......................................................... [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po allowed (4 of 6) 43034ms ............................................... [93m[1m?[0m
CoWR.inv allowed (1 of 1) 1688ms ................................................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 4) 129729ms ......................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 5832ms ................................................ [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 14068ms .......................................................... [93m[1m?[0m
Break2.news1 allowed (1 of 6) 55751ms .............................................................. [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 8950ms ............................................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr allowed (1 of 2) 14576ms ............................................... [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb allowed (1 of 2) 109034ms ...................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
MP.TTf.inv+dsbs allowed (1 of 4) 89576ms ........................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 11229ms ......................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb allowed (1 of 4) 18659ms ................................................. [93m[1m?[0m
CoTT.ro+dsb-isb allowed (1 of 4) 124788ms .......................................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb allowed (1 of 4) 106590ms ................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 18987ms .................................................. [93m[1m?[0m
WRC.TfRR+po+dsb allowed (1 of 2) 11857ms ........................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 12040ms ........................................................... [93m[1m?[0m
W allowed (1 of 1) 1298ms .......................................................................... [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb allowed (1 of 4) 16927ms ................................................... [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 8953ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb allowed (1 of 4) 23323ms .................................... [93m[1m?[0m
MP.TTf.inv+dmb+addr allowed (1 of 4) 84250ms ....................................................... [93m[1m?[0m
CoTfRpte+po allowed (1 of 2) 9444ms ................................................................ [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 19360ms ...................................... [93m[1m?[0m
WRC.TRTf.inv+addrs allowed (1 of 4) 67859ms ........................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 14860ms ......................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb allowed (1 of 2) 15897ms ................................................. [93m[1m?[0m
MP.TTf.inv+dmb+po allowed (1 of 4) 66566ms ......................................................... [93m[1m?[0m
CoTfT+po allowed (1 of 4) 88264ms .................................................................. [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 11286ms ............................................................... [93m[1m?[0m
MP.RTf.inv+dmb+data allowed (1 of 2) 10290ms ....................................................... [93m[1m?[0m
RBS+dsb-tlbiis-dsb allowed (1 of 2) 65641ms ........................................................ [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 277ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 19331ms ........................................ [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 29432ms ....................................... [93m[1m?[0m
S.T.alias+tlbiall+po allowed (1 of 2) 27268ms ...................................................... [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 15952ms ......................................... [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (2 of 4) 12934ms .................................................. [93m[1m?[0m
CoTWinv allowed (1 of 2) 8665ms .................................................................... [93m[1m?[0m
S.T+dmb+po allowed (1 of 2) 13910ms ................................................................ [93m[1m?[0m
Load.inv forbidden (0 of 2) 3219ms ................................................................. [93m[1m?[0m
RWC.RTfR.inv+addr+dmb allowed (1 of 2) 12475ms ..................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 56963ms ............................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 19489ms ......................................... [93m[1m?[0m
PPODA.RT.inv allowed (1 of 2) 20871ms .............................................................. [93m[1m?[0m
WRC.TRTf.inv+dsbs allowed (1 of 4) 75133ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1759ms .......................................... [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 353754ms ........................................... [93m[1m?[0m
WBM+dsb-tlbiis-dsb allowed (1 of 2) 17509ms ........................................................ [93m[1m?[0m
CoTTf.inv+dsb-isb allowed (1 of 4) 127301ms ........................................................ [93m[1m?[0m
MP.RT.inv+dmb+addr-trfi allowed (1 of 2) 15035ms ................................................... [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 77722ms ............................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 17383ms ................................................ [93m[1m?[0m
MP.TR.inv+dmb+isb allowed (1 of 2) 12347ms ......................................................... [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 12237ms ............................................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 5515ms ............................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 4) 152273ms ........................................ [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb error (0 of 2) 19836ms .................................... [93m[1m?[0m
MP.RT.inv+dmb+ctrl-trfi allowed (1 of 4) 16324ms ................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WRC.TTTf.inv+addrs allowed (1 of 8) 2715596ms ...................................................... [93m[1m?[0m
CoRpteTf.inv+dsb-isb allowed (1 of 2) 10109ms ...................................................... [93m[1m?[0m
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 202844ms .......................................... [93m[1m?[0m
WRC.RRTf.inv+addrs allowed (1 of 2) 8874ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-eret allowed (1 of 2) 8971ms ..................................................... [93m[1m?[0m
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 11764ms .............................. [93m[1m?[0m
WRC.TfRR+pos allowed (1 of 2) 8626ms ............................................................... [93m[1m?[0m
CoTfW.inv+po allowed (1 of 2) 11382ms .............................................................. [93m[1m?[0m
CoWTf.inv.EL1+eret allowed (1 of 2) 6159ms ......................................................... [93m[1m?[0m
CoRT.inv+addr-trfi allowed (2 of 2) 10182ms ........................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 2) 12187ms .......................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 54620ms .......................................... [93m[1m?[0m
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 10198ms ...................................... [93m[1m?[0m
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 62091ms .................................................. [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb allowed (1 of 4) 2241900ms ................................ [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs allowed (1 of 16) 10165831ms ................................................ [93m[1m?[0m


==> vmsa-test-index/model_results/legion-refs/2022-01-13/results_pkvm.txt <==
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway


==> vmsa-test-index/model_results/legion-refs/2022-01-13/results_strong.txt <==
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 5273ms ........................................ [93m[1m?[0m
CoTRpte.inv+dsb-isb forbidden (0 of 2) 6044ms ...................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 9429ms ........................................ [93m[1m?[0m
MP.RTf.inv+dmb+addr forbidden (0 of 2) 4617ms ...................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 6194ms .................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 2333ms ..................................................... [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 27618ms .................................................. [93m[1m?[0m
LB.TT.inv+pos forbidden (0 of 4) 21158ms ........................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 7765ms ........................................ [93m[1m?[0m
WRC.RRTf.inv+dsbs allowed (1 of 2) 8305ms .......................................................... [93m[1m?[0m
CoWW.alias forbidden (0 of 1) 1391ms ............................................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 7447ms ..................................................... [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 5887ms ................................................. [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 35213ms .................................................. [93m[1m?[0m
RSW.alias allowed (1 of 1) 3155ms .................................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 26492ms ........................................ [93m[1m?[0m
WRC.TRTf.inv+dmbs allowed (1 of 4) 32657ms ......................................................... [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4260ms ................................................................ [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 30864ms ...................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 142012ms ................................... [93m[1m?[0m
LB+data-trfis forbidden (0 of 4) 15138ms ........................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 100449ms ............................. [93m[1m?[0m
WRC.TfRR+dmbs forbidden (0 of 2) 6296ms ............................................................ [93m[1m?[0m
CoTW1.inv forbidden (0 of 2) 3768ms ................................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 21677ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 7178ms ....................................... [93m[1m?[0m
MP.RTf.inv+dmbs allowed (1 of 2) 7670ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 9081ms ..................................................... [93m[1m?[0m
R.TR.inv+dmb+trfi allowed (1 of 2) 8652ms .......................................................... [93m[1m?[0m
CoWR.alias forbidden (0 of 1) 1242ms ............................................................... [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 6214ms ............................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 9788ms ................................................... [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 41949ms ................................................................ [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb forbidden (0 of 3) 190997ms ..................................... [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 8706ms ...................................................... [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 25786ms ................................................. [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 65179ms ................................... [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 7466ms ........................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 40413ms ............................................ [93m[1m?[0m
WRC.RRTf.inv+dmbs allowed (1 of 2) 8389ms .......................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 38359ms ............................................ [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 71053ms ............................................................. [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 70781ms .................................. [93m[1m?[0m
CoRpteTf.inv+dsb allowed (1 of 2) 6906ms ........................................................... [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 23582ms .............................................. [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 6627ms .................................................... [93m[1m?[0m
CoTfRpte+dsb forbidden (0 of 2) 4996ms ............................................................. [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
ROT.inv+po allowed (1 of 3) 5854ms ................................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 18864ms ....................................... [93m[1m?[0m
ETS forbidden (0 of 3) 9606ms ...................................................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 245ms ................................................................. [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-po-eret forbidden (0 of 6) 61832ms ............................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 18147ms .......................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 192909ms .............................. [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 7417ms .............................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb forbidden (0 of 5) 8603ms ...................................... [93m[1m?[0m
RDW.alias forbidden (0 of 1) 4884ms ................................................................ [93m[1m?[0m
MP.TfR+dmb+eret forbidden (0 of 2) 6019ms .......................................................... [93m[1m?[0m
CoTfRpte+eret forbidden (0 of 2) 5372ms ............................................................ [93m[1m?[0m
CoTTf.inv+po allowed (1 of 4) 55637ms .............................................................. [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 16556ms .................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 6729ms ....................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 8015ms ................................................. [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 361151ms .................................... [93m[1m?[0m
CoWinvRpte+po forbidden (0 of 1) 1550ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 7395ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml allowed (1 of 1) 2332ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 12273ms ...................................... [93m[1m?[0m
LB+addr-trfis forbidden (0 of 4) 9588ms ............................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 10745ms ................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 15046ms .................................................... [93m[1m?[0m
MP.TTf.inv+dsb+po allowed (1 of 4) 57566ms ......................................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 427727ms ........................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 47289ms ............................................... [93m[1m?[0m
S+tlbiall+po allowed (1 of 1) 3838ms ............................................................... [93m[1m?[0m
CoWTf.inv+dsb-isb forbidden (0 of 2) 5505ms ........................................................ [93m[1m?[0m
WRC.TTTf.inv+data+addr forbidden (0 of 8) 41914ms .................................................. [93m[1m?[0m
WRC.TRTf.inv+pos allowed (1 of 4) 47064ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsbs forbidden (0 of 2) 8230ms ............................................................ [93m[1m?[0m
ROT.inv+dmbst forbidden (0 of 3) 6914ms ............................................................ [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret forbidden (0 of 6) 50357ms ............................................. [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 10592ms ........................................... [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 9406ms ............................................................. [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 245993ms .......................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 18825ms ........................................................ [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 13567ms ....................................... [93m[1m?[0m
CoRR0.alias+po forbidden (0 of 1) 2512ms ........................................................... [93m[1m?[0m
CoTRpte.inv+dsb forbidden (0 of 2) 8412ms .......................................................... [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 10009ms ................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb forbidden (0 of 2) 9029ms ........................................................ [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 70745ms ....................................................... [93m[1m?[0m
ROT.inv+dsb forbidden (0 of 3) 8358ms .............................................................. [93m[1m?[0m
W+T allowed (2 of 2) 18885ms ....................................................................... [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 7418ms ................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 145150ms ........................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
Makefile:49: recipe for target 'run' failed


==> vmsa-test-index/model_results/results_ETS.txt <==
BBM+dsb-tlbiis-dsb allowed (1 of 3) 19328ms
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 13659ms
Break2.news1 forbidden (0 of 6) 22677ms
CoRR0.alias+po forbidden (0 of 1) 1420ms
CoRR2.alias+po forbidden (0 of 1) 2260ms
CoRT.inv+addr-trfi error (0 of 1) 4778ms
CoRpteT+dsb allowed (1 of 2) 6586ms
CoRpteT+dsb-isb allowed (1 of 2) 7604ms
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11815ms
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 28345ms
CoRpteTf.inv+dsb forbidden (0 of 2) 2582ms
CoRpteTf.inv+dsb-isb forbidden (0 of 2) 3472ms
CoTRpte.inv+dsb forbidden (0 of 2) 5372ms
CoTRpte.inv+dsb-isb forbidden (0 of 2) 5367ms
CoTRpte.inv+po allowed (1 of 2) 6839ms
CoTT.ro+dmb allowed (1 of 4) 52018ms
CoTT.ro+dsb-isb allowed (1 of 4) 103258ms
CoTT.ro+po allowed (1 of 4) 38279ms
CoTTf.inv+dsb-isb forbidden (0 of 4) 26198ms
CoTTf.inv+po forbidden (0 of 4) 29031ms
CoTW1.inv forbidden (0 of 2) 2714ms
CoTWinv forbidden (0 of 2) 3277ms
CoTfRpte+dsb forbidden (0 of 2) 4433ms
CoTfRpte+dsb-isb forbidden (0 of 2) 5852ms
CoTfRpte+eret forbidden (0 of 2) 4168ms
CoTfRpte+po forbidden (0 of 2) 3740ms
CoTfT+dsb-isb allowed (1 of 4) 95644ms
CoTfT+po allowed (1 of 4) 72598ms
CoTfW.inv+dsb-isb forbidden (0 of 2) 8392ms
CoTfW.inv+po forbidden (0 of 2) 7738ms
CoTfW1.inv+si error (0 of 1) 227ms
CoWR.alias forbidden (0 of 1) 967ms
CoWR.inv forbidden (0 of 1) 1104ms
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 3693ms
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 3180ms
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 5057ms
CoWTf.inv+dsb-isb forbidden (0 of 2) 2475ms
CoWTf.inv+po allowed (1 of 2) 4160ms
CoWTf.inv+po-ctrl+po allowed (1 of 8) 24818ms
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 70941ms
CoWTf.inv+poloc-ctrl-isb allowed (1 of 4) 8420ms
CoWTf.inv+rfi-addr allowed (1 of 2) 6075ms
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 8255ms
CoWTf.inv+svc allowed (1 of 2) 7037ms
CoWTf.inv.EL1+dsb-eret forbidden (0 of 2) 2073ms
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 4442ms
CoWTf.inv.EL1+eret allowed (1 of 2) 5627ms
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 5688ms
CoWTf.inv.EL2+po allowed (4 of 5) 8213ms
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 4592ms
CoWW.alias forbidden (0 of 1) 849ms
CoWinvRpte+po forbidden (0 of 1) 938ms
CoWinvT+dsb-isb allowed (1 of 2) 5212ms
CoWinvT+po allowed (1 of 2) 5832ms
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 12882ms
CoWinvT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 25267ms
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 12759ms
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 12986ms
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 4645ms
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret forbidden (0 of 5) 196759ms
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 99884ms
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 9894ms
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 8229ms
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 20604ms
ETS forbidden (0 of 3) 9297ms
IRIW.TTf.TTf.inv+addrs forbidden (0 of 16) 147911ms
ISA2.RRTf.inv+dsb+addr+addr forbidden (0 of 2) 4866ms
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 5085ms
LB+addr-trfis forbidden (0 of 4) 7977ms
LB+data-trfis forbidden (0 of 4) 18056ms
LB.TT.inv+pos forbidden (0 of 4) 16545ms
Load.inv forbidden (0 of 2) 3345ms
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 571232ms
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb error (0 of 3) 182456ms
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 208363ms
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb forbidden (0 of 2) 760981ms
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb forbidden (0 of 2) 49466ms
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 87237ms
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 5360ms
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 16656ms
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 87273ms
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 120764ms
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb forbidden (0 of 5) 435166ms
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 97074ms
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 3223ms
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 3146ms
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 3356ms
MP.RT.inv+dmb+addr-trfi forbidden (0 of 2) 7235ms
MP.RT.inv+dmb+ctrl-trfi forbidden (0 of 4) 6144ms
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 32442ms
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb forbidden (0 of 4) 305092ms
MP.RTf.inv+dmb+addr forbidden (0 of 2) 4327ms
MP.RTf.inv+dmb+ctrl-isb forbidden (0 of 4) 5059ms
MP.RTf.inv+dmb+data forbidden (0 of 2) 3843ms
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 3982ms
MP.RTf.inv+dmb+po forbidden (0 of 2) 2598ms
MP.RTf.inv+dmbs forbidden (0 of 2) 3681ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 3882ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 6025ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb forbidden (0 of 4) 8117ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 5394ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 5294ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 6204ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 2) 3710ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 3279ms
MP.TR.inv+dmb+isb forbidden (0 of 2) 3016ms
MP.TR.inv+dmb+msr allowed (1 of 2) 6987ms
MP.TR.inv+dmb+msr-isb forbidden (0 of 2) 4240ms
MP.TTf.inv+dmb+addr forbidden (0 of 4) 16288ms
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 47972ms
MP.TTf.inv+dmb+po forbidden (0 of 4) 9113ms
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 37812ms
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 22505ms
MP.TTf.inv+dsb+po forbidden (0 of 4) 23415ms
MP.TTf.inv+dsbs forbidden (0 of 4) 28800ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 4) 81641ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 29491ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 4) 200958ms
MP.TfR+dmb+eret forbidden (0 of 2) 4473ms
MP.alias3+rfi-data+dmb allowed (1 of 1) 1483ms
PPOAA.alias forbidden (0 of 1) 3113ms
PPOCA.alias allowed (1 of 2) 4932ms
PPODA.RT.inv forbidden (0 of 2) 6596ms
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 4164ms
R.TR.inv+dmb+trfi allowed (1 of 2) 9603ms
R.inv forbidden (0 of 2) 2050ms
RBS+dsb-tlbiis-dsb forbidden (0 of 2) 12912ms
RDW.alias forbidden (0 of 1) 3317ms
ROT.inv+dmbst forbidden (0 of 3) 3919ms
ROT.inv+dsb forbidden (0 of 3) 3202ms
ROT.inv+po allowed (1 of 3) 4899ms
RSW.alias allowed (1 of 1) 2609ms
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 3609ms
S+tlbiall+po allowed (1 of 1) 3787ms
S.RT.ro+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 80116ms
S.RTW+tlbiall+addr-po allowed (1 of 1) 4452ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 4463ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 4535ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 4349ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 3117ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 4266ms
S.T+dmb+po forbidden (0 of 2) 4485ms
S.T.alias+tlbiall+po forbidden (0 of 2) 17937ms
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 16904ms
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 8368ms
SB.TfTf.invv+rfi-ctrl-isbs forbidden (0 of 16) 15059ms
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1294ms
W allowed (1 of 1) 694ms
W+T allowed (2 of 2) 10144ms
WBM+dsb-tlbiis-dsb forbidden (0 of 2) 4658ms
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 216640ms
WDS+dsb-tlbiipa-dsb-po-eret forbidden (0 of 6) 9009ms
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 25136ms
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 30736ms
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 576750ms
WRC.RRTf.inv+addrs forbidden (0 of 2) 4411ms
WRC.RRTf.inv+dmbs forbidden (0 of 2) 3589ms
WRC.RRTf.inv+dsb+ctrl-isb forbidden (0 of 4) 5459ms
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 5591ms
WRC.RRTf.inv+dsbs forbidden (0 of 2) 4568ms
WRC.RRTf.inv+pos allowed (1 of 2) 5239ms
WRC.TRTf.inv+addrs forbidden (0 of 4) 11073ms
WRC.TRTf.inv+dmbs forbidden (0 of 4) 8559ms
WRC.TRTf.inv+dsb+dsb-isb forbidden (0 of 4) 16960ms
WRC.TRTf.inv+dsbs forbidden (0 of 4) 8487ms
WRC.TRTf.inv+pos forbidden (0 of 4) 9414ms
WRC.TTTf.inv+addrs forbidden (0 of 8) 23959ms
WRC.TTTf.inv+data+addr forbidden (0 of 8) 40834ms
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 6787ms
WRC.TfRR+dmbs forbidden (0 of 2) 4800ms
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 5963ms
WRC.TfRR+dsbs forbidden (0 of 2) 5423ms
WRC.TfRR+po+dsb forbidden (0 of 2) 3727ms
WRC.TfRR+pos allowed (1 of 2) 7637ms
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 1582501ms
WRC.TfRT+po+dsb-isb allowed (1 of 4) 57628ms


==> vmsa-test-index/model_results/results_allow_all.txt <==
CoTRpte.inv+dsb-isb allowed (1 of 2) 10892ms ....................................................... [93m[1m?[0m
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 11175ms ....................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 11518ms ......................................... [93m[1m?[0m
MP.RTf.inv+dmb+addr allowed (1 of 2) 8220ms ........................................................ [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 12122ms ..................................................... [93m[1m?[0m
MP.alias3+rfi-data+dmb allowed (1 of 1) 2262ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 13120ms ......................................... [93m[1m?[0m
LB.TT.inv+pos allowed (1 of 4) 53155ms ............................................................. [93m[1m?[0m
WRC.RRTf.inv+dsbs allowed (1 of 2) 9341ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsb-isb+dsb allowed (1 of 2) 11425ms ...................................................... [93m[1m?[0m
CoWW.alias allowed (1 of 1) 1298ms ................................................................. [93m[1m?[0m
CoWTf.inv+[dmb]-dmb-addr allowed (1 of 2) 10217ms .................................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 11684ms .......................................... [93m[1m?[0m
MP.TTf.inv+dmb+dsb-isb allowed (1 of 4) 131208ms ................................................... [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 119639ms ................................... [93m[1m?[0m
RSW.alias allowed (1 of 1) 3407ms .................................................................. [93m[1m?[0m
MP.TTf.inv+dsb+dsb-isb allowed (1 of 4) 107805ms ................................................... [93m[1m?[0m
PPOCA.alias allowed (1 of 2) 4519ms ................................................................ [93m[1m?[0m
WRC.TRTf.inv+dmbs allowed (1 of 4) 54660ms ......................................................... [93m[1m?[0m
CoWTf.inv+po-ctrl+po allowed (1 of 8) 47526ms ...................................................... [93m[1m?[0m
LB+data-trfis allowed (1 of 4) 44819ms ............................................................. [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 12917ms .............................................. [93m[1m?[0m
CoTW1.inv allowed (1 of 2) 8406ms .................................................................. [93m[1m?[0m
WRC.TfRR+dmbs allowed (1 of 2) 10218ms ............................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 119289ms ............................. [93m[1m?[0m
MP.RTf.inv+dmbs allowed (1 of 2) 8926ms ............................................................ [93m[1m?[0m
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 9462ms ..................................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr allowed (1 of 2) 11745ms ........................................ [93m[1m?[0m
R.TR.inv+dmb+trfi allowed (1 of 2) 12781ms ......................................................... [93m[1m?[0m
CoWR.alias allowed (1 of 1) 1222ms ................................................................. [93m[1m?[0m
CoWinvT+dsb-isb allowed (1 of 2) 8073ms ............................................................ [93m[1m?[0m
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 11514ms .................................................. [93m[1m?[0m
CoTT.ro+po allowed (1 of 4) 56420ms ................................................................ [93m[1m?[0m
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 8288ms ...................................................... [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb allowed (2 of 3) 276586ms ....................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 133631ms .................................... [93m[1m?[0m
WRC.RRTf.inv+pos allowed (1 of 2) 8546ms ........................................................... [93m[1m?[0m
CoTfT+dsb-isb allowed (1 of 4) 74584ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dsb+ctrl-isb allowed (1 of 6) 108754ms .................................................. [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 15990ms .............................................. [93m[1m?[0m
WRC.RRTf.inv+dmbs allowed (1 of 2) 9471ms .......................................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 62024ms ............................................ [93m[1m?[0m
CoRpteTf.inv+dsb allowed (1 of 2) 7750ms ........................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-svc allowed (1 of 2) 13846ms ..................................................... [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 14311ms ......................................... [93m[1m?[0m
CoTfRpte+dsb allowed (1 of 2) 8341ms ............................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 6) 112995ms ................................... [93m[1m?[0m
ROT.inv+po allowed (1 of 3) 7188ms ................................................................. [93m[1m?[0m
SB.TfTf.inv+dmb-ctrl-isbs allowed (1 of 16) 107087ms ............................................... [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-po-eret allowed (4 of 6) 175224ms .............................................. [93m[1m?[0m
ETS allowed (1 of 3) 72705ms ....................................................................... [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 260ms ................................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb-isb allowed (1 of 2) 15891ms ............................................ [93m[1m?[0m
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb allowed (2 of 6) 121000ms ...................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+data+addr allowed (1 of 2) 13946ms ............................................... [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb forbidden (0 of 5) 8748ms ...................................... [93m[1m?[0m
RDW.alias allowed (1 of 1) 5260ms .................................................................. [93m[1m?[0m
MP.TfR+dmb+eret allowed (1 of 2) 10406ms ........................................................... [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret allowed (1 of 5) 112104ms .............................. [93m[1m?[0m
CoTfRpte+eret allowed (1 of 2) 9955ms .............................................................. [93m[1m?[0m
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret allowed (4 of 5) 32442ms ...................................... [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data allowed (1 of 2) 14794ms ........................................ [93m[1m?[0m
CoTTf.inv+po allowed (1 of 4) 72143ms .............................................................. [93m[1m?[0m
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 172447ms ........................... [93m[1m?[0m
WRC.RRTf.inv+dsb+dsb-isb allowed (1 of 2) 18369ms .................................................. [93m[1m?[0m
CoWinvRpte+po allowed (1 of 1) 1554ms .............................................................. [93m[1m?[0m
CoWTf.inv+rfi-addr allowed (1 of 2) 8648ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml allowed (1 of 1) 2778ms ............................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap allowed (1 of 2) 17686ms ........................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 22019ms ..................................... [93m[1m?[0m
LB+addr-trfis allowed (1 of 4) 59578ms ............................................................. [93m[1m?[0m
MP.TTf.inv+dsb+po allowed (1 of 4) 70832ms ......................................................... [93m[1m?[0m
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 58718ms ............................................... [93m[1m?[0m
SB.TfTf.inv+dsb-isbs allowed (1 of 4) 112288ms ..................................................... [93m[1m?[0m
S+tlbiall+po allowed (1 of 1) 3665ms ............................................................... [93m[1m?[0m
CoWTf.inv+dsb-isb allowed (1 of 2) 12480ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret allowed (4 of 5) 51813ms ............................. [93m[1m?[0m
WRC.TRTf.inv+pos allowed (1 of 4) 62358ms .......................................................... [93m[1m?[0m
WRC.TfRR+dsbs allowed (1 of 2) 14637ms ............................................................. [93m[1m?[0m
ROT.inv+dmbst allowed (1 of 3) 9632ms .............................................................. [93m[1m?[0m
WDS+po-dsb-tlbiipa-dsb-eret allowed (4 of 6) 78790ms ............................................... [93m[1m?[0m
WRC.TTTf.inv+data+addr allowed (1 of 8) 312186ms ................................................... [93m[1m?[0m
CoTRpte.inv+po allowed (1 of 2) 12021ms ............................................................ [93m[1m?[0m
CoWinvT2+dsb-tlbiipa-dsb-eret allowed (4 of 5) 135658ms ............................................ [93m[1m?[0m
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret allowed (1 of 5) 16468ms ....................................... [93m[1m?[0m
BBM+dsb-tlbiis-dsb allowed (1 of 3) 20608ms ........................................................ [93m[1m?[0m
CoRR0.alias+po allowed (1 of 1) 2599ms ............................................................. [93m[1m?[0m
CoTRpte.inv+dsb allowed (1 of 2) 13763ms ........................................................... [93m[1m?[0m
WRC.TfRR+ctrl-isb+dsb allowed (1 of 3) 17302ms ..................................................... [93m[1m?[0m
CoTfW.inv+dsb-isb allowed (1 of 2) 19309ms ......................................................... [93m[1m?[0m
WRC.TfRT+po+dsb-isb allowed (1 of 4) 79393ms ....................................................... [93m[1m?[0m
ROT.inv+dsb allowed (1 of 3) 9470ms ................................................................ [93m[1m?[0m
W+T allowed (2 of 2) 8457ms ........................................................................ [93m[1m?[0m
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 45947ms ............................ [93m[1m?[0m
CoRR2.alias+po allowed (1 of 1) 4619ms ............................................................. [93m[1m?[0m
MP.RTf.inv+dmb+dsb-isb allowed (1 of 2) 17242ms .................................................... [93m[1m?[0m
S.RTW+tlbiall+addr-po allowed (1 of 1) 4800ms ...................................................... [93m[1m?[0m
MP.RTf.inv+dmb+po allowed (1 of 2) 10810ms ......................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr-isb allowed (1 of 2) 13871ms ..................................................... [93m[1m?[0m
PPOAA.alias allowed (1 of 1) 4733ms ................................................................ [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb-isb allowed (1 of 2) 46893ms .............................................. [93m[1m?[0m
CoTfRpte+dsb-isb allowed (1 of 2) 13470ms .......................................................... [93m[1m?[0m
WDS+dsb-tlbiipa-dsb-eret-po allowed (4 of 6) 43034ms ............................................... [93m[1m?[0m
CoWR.inv allowed (1 of 1) 1688ms ................................................................... [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 4) 129729ms ......................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 5832ms ................................................ [93m[1m?[0m
CoWTf.inv.EL2+po allowed (4 of 5) 14068ms .......................................................... [93m[1m?[0m
Break2.news1 allowed (1 of 6) 55751ms .............................................................. [93m[1m?[0m
CoWTf.inv+po allowed (1 of 2) 8950ms ............................................................... [93m[1m?[0m
ISA2.RRTf.inv+dsb+addr+addr allowed (1 of 2) 14576ms ............................................... [93m[1m?[0m
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb allowed (1 of 2) 109034ms ...................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
MP.TTf.inv+dsbs allowed (1 of 4) 89576ms ........................................................... [93m[1m?[0m
MP.TR.inv+dmb+msr allowed (1 of 2) 11229ms ......................................................... [93m[1m?[0m
WRC.RRTf.inv+dsb+ctrl-isb allowed (1 of 4) 18659ms ................................................. [93m[1m?[0m
CoTT.ro+dsb-isb allowed (1 of 4) 124788ms .......................................................... [93m[1m?[0m
WRC.TRTf.inv+dsb+dsb-isb allowed (1 of 4) 106590ms ................................................. [93m[1m?[0m
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 18987ms .................................................. [93m[1m?[0m
WRC.TfRR+po+dsb allowed (1 of 2) 11857ms ........................................................... [93m[1m?[0m
CoRpteT+dsb-isb allowed (1 of 2) 12040ms ........................................................... [93m[1m?[0m
W allowed (1 of 1) 1298ms .......................................................................... [93m[1m?[0m
MP.RTf.inv+dmb+ctrl-isb allowed (1 of 4) 16927ms ................................................... [93m[1m?[0m
CoWinvT+po allowed (1 of 2) 8953ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb allowed (1 of 4) 23323ms .................................... [93m[1m?[0m
MP.TTf.inv+dmb+addr allowed (1 of 4) 84250ms ....................................................... [93m[1m?[0m
CoTfRpte+po allowed (1 of 2) 9444ms ................................................................ [93m[1m?[0m
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 19360ms ...................................... [93m[1m?[0m
WRC.TRTf.inv+addrs allowed (1 of 4) 67859ms ........................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 2) 14860ms ......................................... [93m[1m?[0m
MP.RT.inv+dmb+addr-po-isb allowed (1 of 2) 15897ms ................................................. [93m[1m?[0m
MP.TTf.inv+dmb+po allowed (1 of 4) 66566ms ......................................................... [93m[1m?[0m
CoTfT+po allowed (1 of 4) 88264ms .................................................................. [93m[1m?[0m
CoRpteT+dsb allowed (1 of 2) 11286ms ............................................................... [93m[1m?[0m
MP.RTf.inv+dmb+data allowed (1 of 2) 10290ms ....................................................... [93m[1m?[0m
RBS+dsb-tlbiis-dsb allowed (1 of 2) 65641ms ........................................................ [93m[1m?[0m
Execution("Error BadWrite(\"page table write trivially unsatisfiable\")\n")
CoTfW1.inv+si error (0 of 1) 277ms ................................................................. [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl allowed (1 of 4) 19331ms ........................................ [93m[1m?[0m
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 29432ms ....................................... [93m[1m?[0m
S.T.alias+tlbiall+po allowed (1 of 2) 27268ms ...................................................... [93m[1m?[0m
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 15952ms ......................................... [93m[1m?[0m
CoWTf.inv+poloc-ctrl-isb allowed (2 of 4) 12934ms .................................................. [93m[1m?[0m
CoTWinv allowed (1 of 2) 8665ms .................................................................... [93m[1m?[0m
S.T+dmb+po allowed (1 of 2) 13910ms ................................................................ [93m[1m?[0m
Load.inv forbidden (0 of 2) 3219ms ................................................................. [93m[1m?[0m
RWC.RTfR.inv+addr+dmb allowed (1 of 2) 12475ms ..................................................... [93m[1m?[0m
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 56963ms ............................................. [93m[1m?[0m
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl allowed (1 of 2) 19489ms ......................................... [93m[1m?[0m
PPODA.RT.inv allowed (1 of 2) 20871ms .............................................................. [93m[1m?[0m
WRC.TRTf.inv+dsbs allowed (1 of 4) 75133ms ......................................................... [93m[1m?[0m
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1759ms .......................................... [93m[1m?[0m
S.RT.ro+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 353754ms ........................................... [93m[1m?[0m
WBM+dsb-tlbiis-dsb allowed (1 of 2) 17509ms ........................................................ [93m[1m?[0m
CoTTf.inv+dsb-isb allowed (1 of 4) 127301ms ........................................................ [93m[1m?[0m
MP.RT.inv+dmb+addr-trfi allowed (1 of 2) 15035ms ................................................... [93m[1m?[0m
CoTT.ro+dmb allowed (1 of 4) 77722ms ............................................................... [93m[1m?[0m
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 17383ms ................................................ [93m[1m?[0m
MP.TR.inv+dmb+isb allowed (1 of 2) 12347ms ......................................................... [93m[1m?[0m
CoWTf.inv+svc allowed (1 of 2) 12237ms ............................................................. [93m[1m?[0m
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 5515ms ............................................ [93m[1m?[0m
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb allowed (1 of 4) 152273ms ........................................ [93m[1m?[0m
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb error (0 of 2) 19836ms .................................... [93m[1m?[0m
MP.RT.inv+dmb+ctrl-trfi allowed (1 of 4) 16324ms ................................................... [93m[1m?[0m
Makefile:49: recipe for target 'run' failed
WRC.TTTf.inv+addrs allowed (1 of 8) 2715596ms ...................................................... [93m[1m?[0m
CoRpteTf.inv+dsb-isb allowed (1 of 2) 10109ms ...................................................... [93m[1m?[0m
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb allowed (1 of 4) 202844ms .......................................... [93m[1m?[0m
WRC.RRTf.inv+addrs allowed (1 of 2) 8874ms ......................................................... [93m[1m?[0m
CoWTf.inv.EL1+dsb-eret allowed (1 of 2) 8971ms ..................................................... [93m[1m?[0m
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 11764ms .............................. [93m[1m?[0m
WRC.TfRR+pos allowed (1 of 2) 8626ms ............................................................... [93m[1m?[0m
CoTfW.inv+po allowed (1 of 2) 11382ms .............................................................. [93m[1m?[0m
CoWTf.inv.EL1+eret allowed (1 of 2) 6159ms ......................................................... [93m[1m?[0m
CoRT.inv+addr-trfi allowed (2 of 2) 10182ms ........................................................ [93m[1m?[0m
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po allowed (1 of 2) 12187ms .......................................... [93m[1m?[0m
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb allowed (1 of 2) 54620ms .......................................... [93m[1m?[0m
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 10198ms ...................................... [93m[1m?[0m
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 62091ms .................................................. [93m[1m?[0m
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb allowed (1 of 4) 2241900ms ................................ [93m[1m?[0m
IRIW.TTf.TTf.inv+addrs allowed (1 of 16) 10165831ms ................................................ [93m[1m?[0m


==> vmsa-test-index/model_results/results_pkvm.txt <==
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway
Detected z3 version 'Z3 version 4.4.1' which was too old,  isla requires 4.8+
Run 'make NO_CHECK_Z3=1 [...]' to use anyway


==> vmsa-test-index/model_results/results_strong.txt <==
BBM+dsb-tlbiis-dsb allowed (1 of 3) 12702ms
BBM.Tf+dsb-tlbiis-dsb allowed (1 of 3) 9196ms
Break2.news1 forbidden (0 of 6) 43306ms
CoRR0.alias+po forbidden (0 of 1) 2512ms
CoRR2.alias+po forbidden (0 of 1) 1934ms
CoRT.inv+addr-trfi error (0 of 1) 1098ms
CoRpteT+dsb allowed (1 of 2) 5978ms
CoRpteT+dsb-isb allowed (1 of 2) 7347ms
CoRpteT.EL1+dsb-tlbi-dsb allowed (1 of 2) 10293ms
CoRpteT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 53579ms
CoRpteTf.inv+dsb allowed (1 of 2) 5413ms
CoRpteTf.inv+dsb-isb forbidden (0 of 2) 3347ms
CoTRpte.inv+dsb forbidden (0 of 2) 5781ms
CoTRpte.inv+dsb-isb forbidden (0 of 2) 4436ms
CoTRpte.inv+po allowed (1 of 2) 7044ms
CoTT.ro+dmb allowed (1 of 4) 36785ms
CoTT.ro+dsb-isb allowed (1 of 4) 88419ms
CoTT.ro+po allowed (1 of 4) 38533ms
CoTTf.inv+dsb-isb forbidden (0 of 4) 21525ms
CoTTf.inv+po allowed (1 of 4) 51495ms
CoTW1.inv forbidden (0 of 2) 2597ms
CoTWinv forbidden (0 of 2) 2846ms
CoTfRpte+dsb forbidden (0 of 2) 4134ms
CoTfRpte+dsb-isb forbidden (0 of 2) 5543ms
CoTfRpte+eret forbidden (0 of 2) 2995ms
CoTfRpte+po forbidden (0 of 2) 3872ms
CoTfT+dsb-isb allowed (1 of 4) 78905ms
CoTfT+po allowed (1 of 4) 71605ms
CoTfW.inv+dsb-isb forbidden (0 of 2) 5572ms
CoTfW.inv+po forbidden (0 of 2) 6038ms
CoTfW1.inv+si error (0 of 1) 220ms
CoWR.alias forbidden (0 of 1) 977ms
CoWR.inv forbidden (0 of 1) 825ms
CoWTa1.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 4653ms
CoWTa2.1.inv+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 2833ms
CoWTf.inv+[dmb]-dmb-addr forbidden (0 of 2) 3845ms
CoWTf.inv+dsb-isb forbidden (0 of 2) 3024ms
CoWTf.inv+po allowed (1 of 2) 4112ms
CoWTf.inv+po-ctrl+po allowed (1 of 8) 25871ms
CoWTf.inv+po-ctrl-isb+po allowed (1 of 8) 64271ms
CoWTf.inv+poloc-ctrl-isb allowed (1 of 4) 7161ms
CoWTf.inv+rfi-addr allowed (1 of 2) 6419ms
CoWTf.inv+rfi-ctrl-isb allowed (1 of 4) 8242ms
CoWTf.inv+svc allowed (1 of 2) 6843ms
CoWTf.inv.EL1+dsb-eret forbidden (0 of 2) 2425ms
CoWTf.inv.EL1+dsb-svc forbidden (0 of 2) 4906ms
CoWTf.inv.EL1+eret allowed (1 of 2) 4684ms
CoWTf.inv.EL2+dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 5) 221283ms
CoWTf.inv.EL2+po allowed (4 of 5) 7031ms
CoWTv2.2.inv+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 5223ms
CoWW.alias forbidden (0 of 1) 822ms
CoWinvRpte+po forbidden (0 of 1) 1024ms
CoWinvT+dsb-isb allowed (1 of 2) 5292ms
CoWinvT+po allowed (1 of 2) 5406ms
CoWinvT.EL1+dsb-tlbi-dsb allowed (1 of 2) 10117ms
CoWinvT.EL1+dsb-tlbi-dsb-isb forbidden (0 of 2) 18380ms
CoWinvT.EL1+dsb-tlbiis-dsb allowed (1 of 2) 11490ms
CoWinvT.EL1+dsb-tlbiis-dsb-isb forbidden (0 of 2) 7548ms
CoWinvT2+dsb-tlbiipa-dsb-eret forbidden (0 of 5) 12608ms
CoWinvT2+dsb-tlbiipa-dsb-tlbivmall-dsb-eret forbidden (0 of 5) 114842ms
CoWinvTa1.1+dsb-tlbiasidis-dsb-eret forbidden (0 of 2) 7638ms
CoWinvTa2.1+dsb-tlbiasidis-dsb-eret allowed (1 of 2) 55920ms
CoWinvTv1.2+dsb-tlbivmidis-dsb-eret forbidden (0 of 5) 13931ms
CoWinvTv2.2+dsb-tlbivmidis-msrvttbr-dsb-eret allowed (1 of 5) 10489ms
ETS forbidden (0 of 3) 9590ms
IRIW.TTf.TTf.inv+addrs forbidden (0 of 16) 132223ms
ISA2.RRTf.inv+dsb+addr+addr forbidden (0 of 2) 4464ms
ISA2.RRTf.inv+dsb+data+addr forbidden (0 of 2) 5082ms
LB+addr-trfis forbidden (0 of 4) 7042ms
LB+data-trfis forbidden (0 of 4) 26579ms
LB.TT.inv+pos forbidden (0 of 4) 15481ms
MP.BBM1+dsb-tlbiis-dsb-dsb+ctrl-isb forbidden (0 of 6) 1068905ms
MP.BBM1+dsb-tlbiis-dsb-dsb+dsb-isb forbidden (0 of 3) 116116ms
MP.RT.EL1+dsb+dsb-tlbi-dsb+dsb+dsb-isb allowed (1 of 2) 146008ms
MP.RT.EL1+dsb+dsb-tlbiis-dsb+dsb+dsb-isb forbidden (0 of 2) 307568ms
MP.RT.EL1+dsb-shootdown-dsb+dsb-isb forbidden (0 of 2) 765865ms
MP.RT.EL1+dsb-tlbi-dsb+dsb-isb allowed (1 of 2) 10678ms
MP.RT.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 57372ms
MP.RT.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 348942ms
MP.RT.EL2+dsb-tlbiipa-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 108556ms
MP.RT.EL2+dsb-tlbiipais-dsb+dsb-isb allowed (5 of 5) 112919ms
MP.RT.EL2+dsb-tlbiipais-dsb-tlbiis-dsb+dsb-isb allowed (1 of 5) 145150ms
MP.RT.EL2+dsb-tlbiis-dsb-tlbiipais-dsb+dsb-isb allowed (1 of 5) 146011ms
MP.RT.inv+dmb+addr-po-isb forbidden (0 of 2) 3366ms
MP.RT.inv+dmb+addr-po-msr forbidden (0 of 2) 3230ms
MP.RT.inv+dmb+addr-po-msr-isb forbidden (0 of 2) 4687ms
MP.RT.inv+dmb+ctrl-trfi forbidden (0 of 4) 6011ms
MP.RT.inv+trfi-data+addr.toml allowed (1 of 4) 40551ms
MP.RTT.EL1+dsb-tlbiis-tlbiis-dsb+dsb-isb forbidden (0 of 4) 520042ms
MP.RTf.inv+dmb+addr forbidden (0 of 2) 3574ms
MP.RTf.inv+dmb+ctrl-isb forbidden (0 of 4) 5734ms
MP.RTf.inv+dmb+data forbidden (0 of 2) 3232ms
MP.RTf.inv+dmb+dsb-isb forbidden (0 of 2) 5345ms
MP.RTf.inv+dmb+po allowed (1 of 2) 5316ms
MP.RTf.inv+dmbs allowed (1 of 2) 5896ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+addr forbidden (0 of 2) 3994ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 15261ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl-isb forbidden (0 of 4) 31160ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 3744ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 10762ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 52965ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 2) 20910ms
MP.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 75710ms
MP.TR.inv+dmb+isb forbidden (0 of 2) 2406ms
MP.TR.inv+dmb+msr allowed (1 of 2) 6174ms
MP.TR.inv+dmb+msr-isb forbidden (0 of 2) 4042ms
MP.TTf.inv+dmb+addr forbidden (0 of 4) 12067ms
MP.TTf.inv+dmb+dsb-isb forbidden (0 of 4) 27192ms
MP.TTf.inv+dmb+po allowed (1 of 4) 52201ms
MP.TTf.inv+dsb+ctrl-isb forbidden (0 of 6) 30317ms
MP.TTf.inv+dsb+dsb-isb forbidden (0 of 4) 29708ms
MP.TTf.inv+dsb+po allowed (1 of 4) 42061ms
MP.TTf.inv+dsbs allowed (1 of 4) 64484ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 4) 235651ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 16436ms
MP.TTf.inv.EL1+dsb-tlbiis-dsb+po forbidden (0 of 4) 162552ms
MP.TfR+dmb+eret forbidden (0 of 2) 3508ms
MP.alias3+rfi-data+dmb allowed (1 of 1) 1431ms
PPOAA.alias forbidden (0 of 1) 2645ms
PPOCA.alias allowed (1 of 2) 4744ms
PPODA.RT.inv forbidden (0 of 2) 5779ms
R.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 13739ms
R.TR.inv+dmb+trfi allowed (1 of 2) 8652ms
R.inv forbidden (0 of 2) 1976ms
RBS+dsb-tlbiis-dsb forbidden (0 of 2) 4158ms
RDW.alias forbidden (0 of 1) 2972ms
ROT.inv+dmbst forbidden (0 of 3) 3998ms
ROT.inv+dsb forbidden (0 of 3) 2805ms
ROT.inv+po allowed (1 of 3) 4749ms
RSW.alias allowed (1 of 1) 2765ms
RWC.RTfR.inv+addr+dmb forbidden (0 of 2) 3022ms
S+tlbiall+po allowed (1 of 1) 3838ms
S.RT.ro+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 2) 36657ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+ctrl forbidden (0 of 4) 12958ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+data forbidden (0 of 2) 4120ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+dmb forbidden (0 of 2) 11481ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+poap forbidden (0 of 2) 45733ms
S.RTf.inv.EL1+dsb-tlbiis-dsb+popl forbidden (0 of 2) 28716ms
S.T+dmb+po forbidden (0 of 2) 6152ms
SB.TfTf.inv+dmb-ctrl-isbs forbidden (0 of 16) 19569ms
SB.TfTf.inv+dsb-isbs forbidden (0 of 4) 9504ms
SB.TfTf.invv+rfi-ctrl-isbs allowed (1 of 16) 34795ms
SwitchTable.same-asid+eret.toml forbidden (0 of 1) 1245ms
W allowed (1 of 1) 663ms
W+T allowed (2 of 2) 3748ms
WBM+dsb-tlbiis-dsb forbidden (0 of 2) 5104ms
WDS+dsb-tlbiipa-dsb-eret-po allowed (1 of 6) 59690ms
WDS+dsb-tlbiipa-dsb-po-eret forbidden (0 of 6) 61832ms
WDS+po-dsb-tlbiipa-dsb-eret allowed (1 of 6) 267478ms
WDS+po-dsb-tlbiipa-dsb-po-eret allowed (1 of 6) 146279ms
WDS+po-dsb-tlbiipa-dsb-tlbiis-dsb-eret forbidden (0 of 6) 186945ms
WRC.RRTf.inv+addrs forbidden (0 of 2) 4100ms
WRC.RRTf.inv+dmbs allowed (1 of 2) 6441ms
WRC.RRTf.inv+dsb+ctrl-isb forbidden (0 of 4) 5218ms
WRC.RRTf.inv+dsb+dsb-isb forbidden (0 of 2) 5393ms
WRC.RRTf.inv+dsbs allowed (1 of 2) 8964ms
WRC.RRTf.inv+pos allowed (1 of 2) 5334ms
WRC.TRTf.inv+addrs forbidden (0 of 4) 10005ms
WRC.TRTf.inv+dmbs allowed (1 of 4) 35492ms
WRC.TRTf.inv+dsb+dsb-isb forbidden (0 of 4) 9146ms
WRC.TRTf.inv+dsbs allowed (1 of 4) 48023ms
WRC.TRTf.inv+pos allowed (1 of 4) 26642ms
WRC.TTTf.inv+addrs forbidden (0 of 8) 31851ms
WRC.TTTf.inv+data+addr forbidden (0 of 8) 49883ms
WRC.TfRR+ctrl-isb+dsb forbidden (0 of 3) 5699ms
WRC.TfRR+dmbs forbidden (0 of 2) 4533ms
WRC.TfRR+dsb-isb+dsb forbidden (0 of 2) 5353ms
WRC.TfRR+dsbs forbidden (0 of 2) 3850ms
WRC.TfRR+po+dsb forbidden (0 of 2) 3508ms
WRC.TfRR+pos allowed (1 of 2) 5616ms
WRC.TfRT+dsb-tlbiis-dsb+dsb-isb forbidden (0 of 4) 549315ms
WRC.TfRT+po+dsb-isb allowed (1 of 4) 39075ms

